Tensor Probabilistic Model Checking of Finite-Horizon Markov Chains (Extended Version)

We reexamine the problem of verifying Markov chains with respect to step-bounded reachability probabilities. Prevailing approaches rely on encoding the state-transition matrix using either explicit or symbolic representations. While these approaches are effective for sparse transition dynamics, they scale less favorably in the dense regime. Our insight is to cast probabilistic model checking of Markov chains as computations over dense tensors. This methodology enables the use of off-the-shelf compiler toolchains for optimized execution of these tensor computations on hardware accelerators. We prove the soundness of the methodology of mapping probabilistic model checking to tensor computations. We implement our approach in a tool called Tessa . Empirical evaluation shows that Tessa unlocks massive speedups over state-of-theart methods on selected benchmarks from the literature.

==> tessa/benchmarks/kydice/loss.csv <==
step,loss,params-x,params-y
0,0.4581410884857178,0.8209273219108582,0.8727244138717651
1,0.4229145646095276,0.8057471513748169,0.8611940741539001
2,0.3873580992221832,0.7896052002906799,0.8487957715988159
3,0.3516986668109894,0.7725025415420532,0.8354972004890442
4,0.31619852781295776,0.7544575333595276,0.821271538734436
5,0.28115150332450867,0.7355107069015503,0.8061004877090454
6,0.24688415229320526,0.7157301306724548,0.7899758815765381
7,0.21374820172786713,0.6952152848243713,0.7729026079177856
8,0.18211302161216736,0.674102783203125,0.7549009919166565
9,0.15235352516174316,0.6525698900222778,0.7360100746154785
10,0.12483374774456024,0.6308369636535645,0.7162902355194092
11,0.09988583624362946,0.6091675162315369,0.6958261132240295
12,0.0777869001030922,0.5878629684448242,0.67472904920578
13,0.05873401463031769,0.5672538876533508,0.6531388163566589
14,0.042822204530239105,0.5476838946342468,0.6312242746353149
15,0.030028292909264565,0.5294891595840454,0.6091824173927307
16,0.02020699717104435,0.5129740834236145,0.5872353911399841
17,0.013100814074277878,0.4983885586261749,0.5656255483627319
18,0.008362340740859509,0.48590996861457825,0.544607400894165
19,0.005589746870100498,0.475633442401886,0.5244374871253967
20,0.0043615493923425674,0.46757209300994873,0.5053629875183105
21,0.004271484445780516,0.46166473627090454,0.4876103103160858
22,0.004953537601977587,0.4577885568141937,0.4713740050792694
23,0.006097195670008659,0.4557728171348572,0.45680949091911316
24,0.00745580717921257,0.45541176199913025,0.4440285265445709
25,0.008845419622957706,0.45647528767585754,0.4330984354019165
26,0.010139595717191696,0.4587175250053406,0.4240454435348511
27,0.011260230094194412,0.461883544921875,0.41685929894447327
28,0.012164934538304806,0.46571558713912964,0.411499559879303
29,0.01283429004251957,0.4699596166610718,0.4079021215438843
30,0.013260742649435997,0.47437208890914917,0.4059846103191376
31,0.013439174741506577,0.47872793674468994,0.40565088391304016
32,0.01336280070245266,0.4828284680843353,0.40679430961608887
33,0.013023773208260536,0.48650887608528137,0.40929949283599854
34,0.012417580932378769,0.48964476585388184,0.413043349981308
35,0.01154930517077446,0.49215611815452576,0.41789510846138
36,0.010441102087497711,0.49400919675827026,0.4237162172794342
37,0.00913548469543457,0.4952145218849182,0.43036016821861267
38,0.0076960232108831406,0.4958237111568451,0.43767261505126953
39,0.006203261204063892,0.495922714471817,0.4454915523529053
40,0.004745781421661377,0.4956243336200714,0.453649640083313
41,0.003409186378121376,0.49505940079689026,0.4619755744934082
42,0.0022659702226519585,0.49436694383621216,0.47029823064804077
43,0.0013650278560817242,0.4936850666999817,0.47845014929771423
44,0.0007277019321918488,0.49314165115356445,0.4862728714942932
45,0.0003454254474490881,0.49284613132476807,0.49362173676490784
46,0.00018497323617339134,0.49288320541381836,0.5003708600997925
47,0.00019576435443013906,0.49330776929855347,0.5064166784286499
48,0.0003186184912919998,0.4941428303718567,0.5116817355155945
49,0.0004970536101609468,0.4953783452510834,0.5161158442497253
50,0.0006834394298493862,0.4969736933708191,0.5196965336799622
51,0.0008449545130133629,0.4988606870174408,0.5224277377128601
52,0.0009642508812248707,0.5009490251541138,0.5243374109268188
53,0.0010375999845564365,0.5031324625015259,0.5254741907119751
54,0.001070715021342039,0.505295991897583,0.525903582572937
55,0.0010737511329352856,0.5073238611221313,0.5257032513618469
56,0.001056295819580555,0.5091067552566528,0.5249589085578918
57,0.0010250615887343884,0.5105491876602173,0.5237599611282349
58,0.0009818719699978828,0.5115759372711182,0.5221956372261047
59,0.0009249977301806211,0.5121362209320068,0.5203515887260437
60,0.0008512428030371666,0.5122069120407104,0.5183073878288269
61,0.0007581401150673628,0.5117932558059692,0.5161342620849609
62,0.00064674555324018,0.5109281539916992,0.5138944387435913
63,0.0005219609010964632,0.5096686482429504,0.5116403698921204
64,0.00039235514122992754,0.5080922842025757,0.509415328502655
65,0.0002685451181605458,0.5062906742095947,0.5072536468505859
66,0.00016145966947078705,0.5043640732765198,0.5051825642585754
67,7.934920722618699e-05,0.5024145245552063,0.5032228231430054
68,2.6664201868698e-05,0.5005391240119934,0.5013904571533203
69,3.267254214733839e-06,0.4988248646259308,0.49969810247421265
70,4.7067514969967306e-06,0.4973437190055847,0.49815598130226135
71,2.400425000814721e-05,0.4961490333080292,0.4967726171016693
72,5.247935769148171e-05,0.49527353048324585,0.49555596709251404
73,8.234180859290063e-05,0.49472883343696594,0.4945128858089447
74,0.00010733382077887654,0.494506299495697,0.49364975094795227
75,0.00012407818576321006,0.4945792555809021,0.4929717183113098
76,0.0001313809771090746,0.4949062168598175,0.4924827814102173
77,0.00013069657143205404,0.4954347014427185,0.49218469858169556
78,0.00012411957141011953,0.4961056113243103,0.49207666516304016
79,0.00011404883116483688,0.49685806035995483,0.4921545684337616
80,0.00010271836072206497,0.4976332485675812,0.4924105703830719
81,9.141350165009499e-05,0.49837854504585266,0.4928329288959503
82,8.031341712921858e-05,0.4990505278110504,0.4934054911136627
83,6.926862988620996e-05,0.49961692094802856,0.4941081702709198
84,5.798798520117998e-05,0.5000579357147217,0.4949171543121338
85,4.630547482520342e-05,0.5003664493560791,0.4958055913448334
86,3.4545897506177425e-05,0.5005468130111694,0.49674445390701294
87,2.3008324205875397e-05,0.5006133913993835,0.4977036416530609
88,1.3330485671758652e-05,0.5005879998207092,0.4986531138420105
89,5.930807674303651e-06,0.5004975199699402,0.49956420063972473
90,1.747015630826354e-06,0.5003705024719238,0.5004105567932129
91,5.988586053717881e-07,0.500234842300415,0.5011693835258484
92,2.178901922889054e-06,0.500115156173706,0.5018226504325867
93,5.615554982796311e-06,0.5000308752059937,0.5023568868637085
94,9.795068763196468e-06,0.49999499320983887,0.5027643442153931
95,1.3680604752153158e-05,0.5000132918357849,0.5030428171157837
96,1.647335011512041e-05,0.500084638595581,0.5031951069831848
97,1.7722835764288902e-05,0.5002015829086304,0.5032287836074829
98,1.760933082550764e-05,0.5003514885902405,0.5031554698944092
99,1.626129960641265e-05,0.500518262386322,0.5029897689819336
100,1.41216441988945e-05,0.5006840825080872,0.5027483105659485


==> tessa/camera-ready/herman/testh/rubicon.csv <==
suite,case_id,tool,num_work_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
herman,n17-h1,rubicon,3,stable,1,,17,1,ok,0.000187128034099,0.37549378734547645,0.029384157835253236,
herman,n17-h2,rubicon,3,stable,2,,17,2,ok,0.00372920848329,0.6615825563591594,0.008359333780143061,
herman,n17-h3,rubicon,3,stable,3,,17,3,ok,0.0146538622455,5.595555959347014,0.05423898369078844,
herman,n17-h4,rubicon,3,stable,4,,17,4,ok,0.0329546730438,14.791665818697462,0.17290376196643578,
herman,n17-h5,rubicon,3,stable,5,,17,5,ok,0.0568420823903,27.276467877284933,0.13745297327134692,
herman,n17-h6,rubicon,3,stable,6,,17,6,ok,0.0844497073779,37.090193057316355,0.14427950902603237,
herman,n17-h7,rubicon,3,stable,7,,17,7,ok,0.114278209131,57.3603227106311,0.25996778636905604,
herman,n17-h8,rubicon,3,stable,8,,17,8,ok,0.145225401093,68.3632844533616,0.24574240824319513,
herman,n17-h9,rubicon,3,stable,9,,17,9,ok,0.176516406671,81.46602070296649,0.09407979591451733,
herman,n17-h10,rubicon,3,stable,10,,17,10,ok,0.207620363554,94.08890324796084,0.13960824467396687,
herman,n17-h20,rubicon,3,stable,20,,17,20,ok,0.469742109898,350.1936505193201,0.08135563664158688,
herman,n17-h30,rubicon,3,stable,30,,17,30,ok,0.640671437057,669.3934350606675,1.494828175950419,
herman,n17-h40,rubicon,3,stable,40,,17,40,ok,0.752565626543,1218.9376682096627,1.2218834461499628,
herman,n17-h50,rubicon,3,stable,50,,17,50,timeout,,,0.0,Timed out after 1260 seconds
herman,n17-h60,rubicon,3,stable,60,,17,60,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/herman/testh/storm.add.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
herman,n17-h1,storm.add,3,-tm,stable,1,,17,1,ok,0.0001871280341,1.0092809633351862,0.05769522949661149,
herman,n17-h2,storm.add,3,-tm,stable,2,,17,2,ok,0.003729208483,1.3499013093144943,0.0657682089067271,
herman,n17-h3,storm.add,3,-tm,stable,3,,17,3,ok,0.01465386225,2.104474306028957,0.047908299946733963,
herman,n17-h4,storm.add,3,-tm,stable,4,,17,4,ok,0.03295467304,3.411568392669627,0.11870457212648657,
herman,n17-h5,storm.add,3,-tm,stable,5,,17,5,ok,0.05684208239,4.598879655687294,0.06188344440046148,
herman,n17-h6,storm.add,3,-tm,stable,6,,17,6,ok,0.08444970738,7.382639140666773,0.08686052153832005,
herman,n17-h7,storm.add,3,-tm,stable,7,,17,7,ok,0.1142782091,8.497963172325399,0.15133037477366296,
herman,n17-h8,storm.add,3,-tm,stable,8,,17,8,ok,0.1452254011,9.658655700661862,0.1434479914584835,
herman,n17-h9,storm.add,3,-tm,stable,9,,17,9,ok,0.1765164067,12.25401423634806,0.1544148737325801,
herman,n17-h10,storm.add,3,-tm,stable,10,,17,10,ok,0.2076203636,13.387156255368609,0.12697387094009754,
herman,n17-h20,storm.add,3,-tm,stable,20,,17,20,ok,0.4697421099,29.327333903347608,0.3387713376409542,
herman,n17-h30,storm.add,3,-tm,stable,30,,17,30,ok,0.6406714371,45.666533160003986,0.2060110855114652,
herman,n17-h40,storm.add,3,-tm,stable,40,,17,40,ok,0.7525656265,61.232722154682655,0.1910736104870127,
herman,n17-h50,storm.add,3,-tm,stable,50,,17,50,ok,0.8281557957,77.43582158599747,0.4991237399297648,
herman,n17-h60,storm.add,3,-tm,stable,60,,17,60,ok,0.8802169372,93.68055697998109,0.3359053020440308,
herman,n17-h70,storm.add,3,-tm,stable,70,,17,70,ok,0.9163881459,109.65496020733069,0.22352095000973743,
herman,n17-h80,storm.add,3,-tm,stable,80,,17,80,ok,0.9416066036,127.67042112265092,1.2856117216491212,
herman,n17-h90,storm.add,3,-tm,stable,90,,17,90,ok,0.9592114172,143.62752466231663,0.5230223414585754,
herman,n17-h100,storm.add,3,-tm,stable,100,,17,100,ok,0.9715068235,159.43455930267615,0.7760762964777088,
herman,n17-h200,storm.add,3,-tm,stable,200,,17,200,ok,0.9992113258,322.94962374233484,0.5487397834787066,
herman,n17-h300,storm.add,3,-tm,stable,300,,17,300,ok,0.9999781696,478.07743269267183,14.967224504809938,
herman,n17-h400,storm.add,3,-tm,stable,400,,17,400,ok,0.9999993957,605.510538081328,2.438877346105735,
herman,n17-h500,storm.add,3,-tm,stable,500,,17,500,ok,0.9999999833,734.9429433869664,32.31906023039426,
herman,n17-h600,storm.add,3,-tm,stable,600,,17,600,ok,0.9999999995,840.2081425213255,0.7524758461464712,
herman,n17-h700,storm.add,3,-tm,stable,700,,17,700,ok,1.0,978.7148740826718,2.007594603256902,
herman,n17-h800,storm.add,3,-tm,stable,800,,17,800,ok,1.0,1103.9777607553017,0.92506301706137,
herman,n17-h900,storm.add,3,-tm,stable,900,,17,900,ok,1.0,1194.7005006459851,2.0339021684238343,
herman,n17-h1000,storm.add,3,-tm,stable,1000,,17,1000,ok,1.0,1215.2714558206499,1.3981802129169945,


==> tessa/camera-ready/herman/testh/storm.spm.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
herman,n17-h1,storm.spm,3,-tm,stable,1,,17,1,ok,0.0001871280341,97.21576301935904,0.007994804508720227,
herman,n17-h2,storm.spm,3,-tm,stable,2,,17,2,ok,0.003729208483,101.47514921733334,0.4073517928187995,
herman,n17-h3,storm.spm,3,-tm,stable,3,,17,3,ok,0.01465386225,103.13933295069728,0.13095909772910305,
herman,n17-h4,storm.spm,3,-tm,stable,4,,17,4,ok,0.03295467304,103.92973971134052,0.012429781355149308,
herman,n17-h5,storm.spm,3,-tm,stable,5,,17,5,ok,0.05684208239,104.8473070296847,0.058019318085266475,
herman,n17-h6,storm.spm,3,-tm,stable,6,,17,6,ok,0.08444970738,105.73527449831211,0.28075862495278486,
herman,n17-h7,storm.spm,3,-tm,stable,7,,17,7,ok,0.1142782091,106.30975578504149,0.21056520072900048,
herman,n17-h8,storm.spm,3,-tm,stable,8,,17,8,ok,0.1452254011,107.46330583270174,0.16838912685212226,
herman,n17-h9,storm.spm,3,-tm,stable,9,,17,9,ok,0.1765164067,108.04672243869088,0.3730668244096587,
herman,n17-h10,storm.spm,3,-tm,stable,10,,17,10,ok,0.2076203636,108.42069272731896,0.1638726830804059,
herman,n17-h20,storm.spm,3,-tm,stable,20,,17,20,ok,0.4697421099,115.415639200015,0.19144612766487046,
herman,n17-h30,storm.spm,3,-tm,stable,30,,17,30,ok,0.6406714371,121.9966102753145,0.5851058354125237,
herman,n17-h40,storm.spm,3,-tm,stable,40,,17,40,ok,0.7525656265,128.4036311613551,0.616104680798088,
herman,n17-h50,storm.spm,3,-tm,stable,50,,17,50,ok,0.8281557957,134.72364172467496,0.5973682200419927,
herman,n17-h60,storm.spm,3,-tm,stable,60,,17,60,ok,0.8802169372,141.07414385633697,0.8185440740775948,
herman,n17-h70,storm.spm,3,-tm,stable,70,,17,70,ok,0.9163881459,146.90626834367868,0.16873741359600092,
herman,n17-h80,storm.spm,3,-tm,stable,80,,17,80,ok,0.9416066036,153.89741114294156,0.8169786542736808,
herman,n17-h90,storm.spm,3,-tm,stable,90,,17,90,ok,0.9592114172,160.34689874729762,0.7854188401734437,
herman,n17-h100,storm.spm,3,-tm,stable,100,,17,100,ok,0.9715068235,167.2089324366922,1.4054498816291208,
herman,n17-h200,storm.spm,3,-tm,stable,200,,17,200,ok,0.9992113258,231.96544823372582,2.1942175130763024,
herman,n17-h300,storm.spm,3,-tm,stable,300,,17,300,ok,0.9999781696,289.42836607100134,0.13057325088138907,
herman,n17-h400,storm.spm,3,-tm,stable,400,,17,400,ok,0.9999993957,345.55933246866334,0.5572014588131228,
herman,n17-h500,storm.spm,3,-tm,stable,500,,17,500,ok,0.9999999833,396.63437158901553,0.5984321486934866,
herman,n17-h600,storm.spm,3,-tm,stable,600,,17,600,ok,0.9999999995,449.566173074961,7.860039874330761,
herman,n17-h700,storm.spm,3,-tm,stable,700,,17,700,ok,1.0,487.76526885464165,1.6130491213121583,
herman,n17-h800,storm.spm,3,-tm,stable,800,,17,800,ok,1.0,529.2329397443682,1.1242128408998278,
herman,n17-h900,storm.spm,3,-tm,stable,900,,17,900,ok,1.0,567.927491623947,1.5813075734395823,
herman,n17-h1000,storm.spm,3,-tm,stable,1000,,17,1000,ok,1.0,603.5487515756782,7.7650168567875175,


==> tessa/camera-ready/herman/testh/tessa.csv <==
suite,case_id,tool,backend,dtype,num_work_runs,num_timed_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,work_seconds,work_std,load_seconds,compile_seconds,warmup_avg_seconds,measured_avg_seconds,compile_std,warmup_std,measured_std,error_message
herman,n17-h1,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,1,,17,1,ok,0.00018713,10.254196822992526,1.0946774436354947,0.05355692861670298,0.06764778302749619,0.06693302964170773,1.027744413993787,0.0005195569829083979,0.012299388306716662,0.041272276061512764,0.0,
herman,n17-h2,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,2,,17,2,ok,0.00372921,10.081079669995233,1.1040343376807868,0.024623030848462957,0.06606669502798468,0.06398303535146017,1.0400513023293267,0.0007117210188880563,0.003185515054085486,0.021827786265882207,0.0,
herman,n17-h3,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,3,,17,3,ok,0.01465386,10.05481185996905,1.0761439320049249,0.03476396926173879,0.06768960598856211,0.054885016016972564,1.0212589159879524,0.0008980719721876085,0.011616599127914169,0.024075346703001876,0.0,
herman,n17-h4,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,4,,17,4,ok,0.03295467,10.176110868982505,1.0812261909789715,0.007275234586744657,0.0657538819941692,0.06224044330883771,1.0189857476701338,0.001102272013667971,0.01598428447543144,0.008709946582516772,0.0,
herman,n17-h5,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,5,,17,5,ok,0.05684208,10.21003043098608,1.0787718376377597,0.0517119875868129,0.06644835998304188,0.05759846432677781,1.021173373310982,0.0013118140050210059,0.0022665413633051598,0.052927006430868034,0.0,
herman,n17-h6,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,6,,17,6,ok,0.08444971,10.013949483982287,1.084976648989444,0.014841147434140054,0.06641800497891381,0.049885597332225494,1.0350910516572185,0.0015086280182003975,0.0024400335847615823,0.013967063995779782,0.0,
herman,n17-h7,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,7,,17,7,ok,0.11427821,10.13420607894659,1.0979970256448723,0.028593304170816708,0.06616315001156181,0.06124198465840891,1.0367550409864634,0.0017277589649893343,0.00890262531682113,0.021484486361273068,0.0,
herman,n17-h8,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,8,,17,8,ok,0.1452254,10.007571248046588,1.0783401416653458,0.011438756520201869,0.06786930101225153,0.049913830686515816,1.0284263109788299,0.0021777190268039703,0.003424077196560218,0.008099443635964716,0.0,
herman,n17-h9,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,9,,17,9,ok,0.17651641,9.66972116701072,0.9685905716226747,0.043680468879075104,0.06833205197472125,0.048173497314564884,0.9204170743081098,0.002103820035699755,0.003555274657224066,0.04100694260074245,0.0,
herman,n17-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,10,,17,10,ok,0.20762036,9.986041996977292,1.0763930466685754,0.019467045306901822,0.06661456800065935,0.06001700365838284,1.0163760430101927,0.00229355797637254,0.0050829007533287045,0.017164635582292566,0.0,
herman,n17-h20,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,20,,17,20,ok,0.46974211,9.742837427998893,0.9923424789837251,0.01833904595920466,0.06822320097126067,0.05956454600285118,0.932777932980874,0.004224096017424017,0.004913417505464682,0.018991459526340067,0.0,
herman,n17-h30,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,30,,17,30,ok,0.64067144,9.669883552996907,1.1098851796705276,0.0350673826707018,0.06957869202597067,0.08737008368674044,1.0225150959837872,0.006166133971419185,0.02019235755595209,0.016011119552513015,0.0,
herman,n17-h40,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,40,,17,40,ok,0.75256563,10.24262195097981,1.123495543996493,0.04291264031891434,0.06588569300947711,0.07536792400060222,1.0481276199958909,0.008103026018943638,0.00950312025570678,0.038639643072645585,0.0,
herman,n17-h50,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,50,,17,50,ok,0.8281558,9.792791685031261,1.0827639683460195,0.026109666686629843,0.06609851896064356,0.06497136534502108,1.0177926030009985,0.009975851979106665,0.011422315358170683,0.02346813653605172,0.0,
herman,n17-h60,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,60,,17,60,ok,0.88021694,10.314927612023894,1.1159082763285066,0.010162784745427162,0.06657187698874623,0.06251833834297334,1.0533899379855332,0.011962033982854337,0.006423884018185696,0.013550695704107576,0.0,
herman,n17-h70,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,70,,17,70,ok,0.91638815,9.952495072036982,1.0463575169754524,0.04914240410393295,0.06620119698345661,0.052415574997818716,0.9939419419776337,0.013857372046913952,0.00378574050598545,0.04752063046806037,0.0,
herman,n17-h80,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,80,,17,80,ok,0.9416066,10.070920899976045,1.0864913566814114,0.0211462484414615,0.06577586597995833,0.057905483001377434,1.028585873680034,0.0157374280388467,0.00845632899248525,0.021158058080045644,0.0,
herman,n17-h90,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,90,,17,90,ok,0.95921142,10.19709127600072,1.0997592450197164,0.06458551591763041,0.06632427702425048,0.06690582301234826,1.0328534220073682,0.017790737038012594,0.013748154492013376,0.06481838141124237,0.0,
herman,n17-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,17,100,ok,0.97150682,10.232925725984387,1.1221165913739242,0.02787200243002663,0.06615775800310075,0.06585100636584684,1.0562655850080773,0.0196670459699817,0.016031527508224307,0.023067018731940083,0.0,
herman,n17-h200,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,200,,17,200,ok,0.99921133,10.336387276998721,1.1091265396874708,0.03219336743942748,0.06535984401125461,0.056619259664633624,1.0525072800228372,0.039764707966241986,0.0064052330537082165,0.03424306635599544,0.0,
herman,n17-h300,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,300,,17,300,ok,0.99997817,9.935193668992724,1.0375502423460905,0.00816755000911224,0.06564469501608983,0.04875540032905216,0.9887948420170384,0.060537469980772585,0.004210289305558478,0.005300019879456141,0.0,
herman,n17-h400,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,400,,17,400,ok,0.9999994,10.551163889991585,1.1719763713190332,0.014528985391997293,0.07167119299992919,0.058722892679118864,1.1132534786399144,0.08161286899121478,0.012379359259281835,0.026702370013417482,0.0,
herman,n17-h500,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,500,,17,500,ok,0.99999998,10.827311155037023,1.1954724800113279,0.030201033760006674,0.06646459299372509,0.059855775674805045,1.1356167043365228,0.08412468299502507,0.005313813992101931,0.030194705345250976,0.0,
herman,n17-h600,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,600,,17,600,ok,1.0,10.88127811200684,1.2145254676773523,0.04610063578020473,0.06639482703758404,0.06573045667028055,1.1487950110070717,0.09475410799495876,0.009193155489004602,0.05368353669598025,0.0,
herman,n17-h700,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,700,,17,700,ok,1.0,10.85155181598384,1.196130288997665,0.011101157799650693,0.0662438539438881,0.04938368134511014,1.146746607652555,0.1133663349901326,0.003639995881762173,0.009987199119687295,0.0,
herman,n17-h800,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,800,,17,800,ok,1.0,10.939541533996817,1.2135982213270229,0.03697937775037749,0.07119715498993173,0.061256324988789856,1.152341896338233,0.13011656299931929,0.008143701300690297,0.028998558141231062,0.0,
herman,n17-h900,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,900,,17,900,ok,1.0,10.641818695992697,1.2115739273334232,0.007529584526508273,0.06675844703568146,0.05166854565807929,1.159905381675344,0.14601363497786224,0.0036992787915808728,0.003830312553452414,0.0,
herman,n17-h1000,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,1000,,17,1000,ok,1.0,11.214395402988885,1.2359791340228792,0.01254382380374182,0.06710865697823465,0.06043939001392573,1.1755397440089534,0.16248403897043318,0.004392881918258319,0.014180801566599765,0.0,


==> tessa/camera-ready/herman/testn/rubicon.csv <==
suite,case_id,tool,num_work_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
herman,n3-h100,rubicon,3,stable,100,,3,100,ok,1.0,0.3762823496751177,0.024349848913290506,
herman,n5-h100,rubicon,3,stable,100,,5,100,ok,1.0,0.40935024933423847,0.02837064493178645,
herman,n7-h100,rubicon,3,stable,100,,7,100,ok,0.999999999237,0.48953175333250937,0.023416349483010846,
herman,n9-h100,rubicon,3,stable,100,,9,100,ok,0.999996829306,1.2975432500049162,0.01869868255006709,
herman,n11-h100,rubicon,3,stable,100,,11,100,ok,0.99979190041,6.085325289323616,0.04168423303881678,
herman,n13-h100,rubicon,3,stable,100,,13,100,ok,0.997700490417,47.735793903683465,0.3919837950553706,
herman,n15-h100,rubicon,3,stable,100,,15,100,ok,0.989611650876,437.9519485816515,1.7506523432881975,
herman,n17-h100,rubicon,3,stable,100,,17,100,timeout,,,0.0,Timed out after 1260 seconds
herman,n19-h100,rubicon,3,stable,100,,19,100,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/herman/testn/storm.add.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
herman,n3-h100,storm.add,3,-tm,stable,100,,3,100,ok,1.0,0.09001090633682907,0.003973176580627961,
herman,n5-h100,storm.add,3,-tm,stable,100,,5,100,ok,1.0,0.26528705198628205,0.0042997879146792276,
herman,n7-h100,storm.add,3,-tm,stable,100,,7,100,ok,0.9999999992,0.7271815220204493,0.04753047804357615,
herman,n9-h100,storm.add,3,-tm,stable,100,,9,100,ok,0.9999968293,1.0284215380088426,0.019083272019777144,
herman,n11-h100,storm.add,3,-tm,stable,100,,11,100,ok,0.9997919004,1.4051959483185783,0.01782535090560607,
herman,n13-h100,storm.add,3,-tm,stable,100,,13,100,ok,0.9977004904,4.240732684673276,0.07127207537236212,
herman,n15-h100,storm.add,3,-tm,stable,100,,15,100,ok,0.9896116509,24.24176147968198,0.13021508301575585,
herman,n17-h100,storm.add,3,-tm,stable,100,,17,100,ok,0.9715068235,137.40652438097945,0.40530568142111784,
herman,n19-h100,storm.add,3,-tm,stable,100,,19,100,ok,0.942131361,1009.2449230480124,2.7010412591969546,


==> tessa/camera-ready/herman/testn/storm.spm.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
herman,n3-h100,storm.spm,3,-tm,stable,100,,3,100,ok,1.0,0.05561694968491793,0.0058055383350640285,
herman,n5-h100,storm.spm,3,-tm,stable,100,,5,100,ok,1.0,0.06198535498697311,0.004383924940028031,
herman,n7-h100,storm.spm,3,-tm,stable,100,,7,100,ok,0.9999999992,0.0694632893622232,0.009031650462575496,
herman,n9-h100,storm.spm,3,-tm,stable,100,,9,100,ok,0.9999968293,0.0795244500041008,0.002548510933553361,
herman,n11-h100,storm.spm,3,-tm,stable,100,,11,100,ok,0.9997919004,0.2289295179847007,0.007281337851308406,
herman,n13-h100,storm.spm,3,-tm,stable,100,,13,100,ok,0.9977004904,1.8814957456779666,0.03311453042688744,
herman,n15-h100,storm.spm,3,-tm,stable,100,,15,100,ok,0.9896116509,17.544418680345796,0.17616001276369056,
herman,n17-h100,storm.spm,3,-tm,stable,100,,17,100,ok,0.9715068235,166.12632475430533,0.12240480285440858,
herman,n19-h100,storm.spm,3,-tm,stable,100,,19,100,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/herman/testn/tessa.csv <==
suite,case_id,tool,backend,dtype,num_work_runs,num_timed_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,work_seconds,work_std,load_seconds,compile_seconds,warmup_avg_seconds,measured_avg_seconds,compile_std,warmup_std,measured_std,error_message
herman,n3-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,3,100,ok,1.0,4.59171901299851,0.31481216933267814,0.039896177896314465,0.05953975801821798,0.01614622032502666,0.2986659490076515,0.00253996200626716,0.006079441279037887,0.04419236015785045,0.0,
herman,n5-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,5,100,ok,1.0,5.232711969991215,0.4148733999851781,0.025039699237045465,0.0574119160301052,0.02083416700285549,0.3940392329823226,0.0021273629972711205,0.0035653070266964955,0.026172726794064325,0.0,
herman,n7-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,7,100,ok,1.0,6.141179350030143,0.5371783233325308,0.02205583840962461,0.05739667604211718,0.03240537901486581,0.504772944317665,0.002820176014211029,0.009824138521414397,0.01878688927793951,0.0,
herman,n9-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,9,100,ok,0.99999683,6.232608603022527,0.5720377799783213,0.020901410956992456,0.06585443502990529,0.03583039032916228,0.5362073896491589,0.0027886219904758036,0.013075522160206788,0.009300315747874259,0.0,
herman,n11-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,11,100,ok,0.9997919,6.957490834000055,0.6587455110081161,0.06048447756998386,0.06389027502154931,0.051976624003145844,0.6067688870049702,0.003708871954586357,0.003663569057101463,0.06216691107690855,0.0,
herman,n13-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,13,100,ok,0.99770049,6.959327707008924,0.6565978503009925,0.05498121031220972,0.061872599995695055,0.044279529325043164,0.6123183209759494,0.004885544010903686,0.0041764053993651115,0.054748641582693124,0.0,
herman,n15-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,15,100,ok,0.98961165,8.246713416010607,0.8584798869948523,0.025858725221184837,0.0646311630262062,0.06368435067512716,0.7947955363197252,0.00792263401672244,0.006030685962494612,0.027745485353862898,0.0,
herman,n17-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,17,100,ok,0.97150682,9.191313193005044,1.0122524623099405,0.027013048442161108,0.05969702999573201,0.061662562986991055,0.9505898993229493,0.019566521979868412,0.011941651580532682,0.0325334776464185,0.0,
herman,n19-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,19,100,ok,0.94213136,12.87850220699329,1.536597247662333,0.017805014017031863,0.06381586997304112,0.09736725464851285,1.4392299930138204,0.09430469397921115,0.022948336318559578,0.019285185060855622,0.0,
herman,n21-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,21,100,ok,0.90295511,25.72587594797369,3.543916166352574,0.06287049206161198,0.06360389402834699,0.08657023964527373,3.4573459267073,0.40032441599760205,0.023925486170771466,0.04224386677780872,0.0,
herman,n23-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,stable,100,,23,100,ok,0.85672239,94.21300448302645,14.667569872360522,0.15976909723901445,0.06685884500620887,0.12200933101121336,14.545560541349309,1.7285208260291256,0.027572817518221764,0.1820290938897997,0.0,


==> tessa/camera-ready/meeting/testh/rubicon.csv <==
suite,case_id,tool,num_work_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
meeting,n12-h1,rubicon,3,goal,1,,12,1,ok,0.0,0.3804595783973734,0.013017707701518826,
meeting,n12-h2,rubicon,3,goal,2,,12,2,ok,3.7796594137e-13,0.40468056003252667,0.009195997396925311,
meeting,n12-h3,rubicon,3,goal,3,,12,3,ok,5.64408060816e-10,5.354182554680544,0.015101515265051149,
meeting,n12-h4,rubicon,3,goal,4,,12,4,ok,3.53929147403e-08,26.09585434233304,0.09517342747259075,
meeting,n12-h5,rubicon,3,goal,5,,12,5,ok,5.78697873266e-07,58.844553840346634,0.14307881052366356,
meeting,n12-h6,rubicon,3,goal,6,,12,6,ok,4.52868414318e-06,98.07433192129247,0.46323813941693237,
meeting,n12-h7,rubicon,3,goal,7,,12,7,ok,2.22879180505e-05,134.3031271357322,0.2511807754868294,
meeting,n12-h8,rubicon,3,goal,8,,12,8,ok,7.98876337684e-05,195.94918076934604,0.15542084234379883,
meeting,n12-h9,rubicon,3,goal,9,,12,9,ok,0.000227715907772,238.87995458634882,0.3211851698277289,
meeting,n12-h10,rubicon,3,goal,10,,12,10,ok,0.000546371493902,292.38694313005544,1.178457580473836,
meeting,n12-h20,rubicon,3,goal,20,,12,20,timeout,,,0.0,Timed out after 1260 seconds
meeting,n12-h30,rubicon,3,goal,30,,12,30,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/meeting/testh/storm.add.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
meeting,n12-h1,storm.add,3,-tm,goal,1,,12,1,failed,,90.3785537360236,0.0,Exit code 1
meeting,n12-h2,storm.add,3,-tm,goal,2,,12,2,failed,,77.46105188399088,0.0,Exit code 1
meeting,n12-h3,storm.add,3,-tm,goal,3,,12,3,failed,,95.78769719100092,0.0,Exit code 1
meeting,n12-h4,storm.add,3,-tm,goal,4,,12,4,failed,,95.53848163504153,0.0,Exit code 1
meeting,n12-h5,storm.add,3,-tm,goal,5,,12,5,failed,,84.20446729601827,0.0,Exit code 1
meeting,n12-h6,storm.add,3,-tm,goal,6,,12,6,failed,,81.48030769405887,0.0,Exit code 1
meeting,n12-h7,storm.add,3,-tm,goal,7,,12,7,failed,,95.35010700195562,0.0,Exit code 1
meeting,n12-h8,storm.add,3,-tm,goal,8,,12,8,failed,,84.30097044096328,0.0,Exit code 1
meeting,n12-h9,storm.add,3,-tm,goal,9,,12,9,failed,,83.878818885074,0.0,Exit code 1
meeting,n12-h10,storm.add,3,-tm,goal,10,,12,10,failed,,89.66212917596567,0.0,Exit code 1
meeting,n12-h20,storm.add,3,-tm,goal,20,,12,20,failed,,73.21690362296067,0.0,Exit code 1
meeting,n12-h30,storm.add,3,-tm,goal,30,,12,30,failed,,66.73330437892582,0.0,Exit code 1
meeting,n12-h40,storm.add,3,-tm,goal,40,,12,40,timeout,,,0.0,Timed out after 1260 seconds
meeting,n12-h50,storm.add,3,-tm,goal,50,,12,50,timeout,,,0.0,Timed out after 1260 seconds
meeting,n12-h60,storm.add,3,-tm,goal,60,,12,60,failed,,88.09489094698802,0.0,Exit code 1
meeting,n12-h70,storm.add,3,-tm,goal,70,,12,70,failed,,81.13989571505226,0.0,Exit code 1
meeting,n12-h80,storm.add,3,-tm,goal,80,,12,80,timeout,,,0.0,Timed out after 1260 seconds
meeting,n12-h90,storm.add,3,-tm,goal,90,,12,90,failed,,75.25963039102498,0.0,Exit code 1
meeting,n12-h100,storm.add,3,-tm,goal,100,,12,100,failed,,85.26081338489894,0.0,Exit code 1
meeting,n12-h200,storm.add,3,-tm,goal,200,,12,200,failed,,82.51520195195917,0.0,Exit code 1
meeting,n12-h300,storm.add,3,-tm,goal,300,,12,300,failed,,75.8127312780125,0.0,Exit code 1
meeting,n12-h400,storm.add,3,-tm,goal,400,,12,400,failed,,88.22957830294035,0.0,Exit code 1
meeting,n12-h500,storm.add,3,-tm,goal,500,,12,500,failed,,74.39628822600935,0.0,Exit code 1
meeting,n12-h600,storm.add,3,-tm,goal,600,,12,600,failed,,70.8784540820634,0.0,Exit code 1
meeting,n12-h700,storm.add,3,-tm,goal,700,,12,700,failed,,72.42036803008523,0.0,Exit code 1
meeting,n12-h800,storm.add,3,-tm,goal,800,,12,800,failed,,73.42067286593374,0.0,Exit code 1
meeting,n12-h900,storm.add,3,-tm,goal,900,,12,900,failed,,78.95229849091265,0.0,Exit code 1
meeting,n12-h1000,storm.add,3,-tm,goal,1000,,12,1000,failed,,84.34892658598255,0.0,Exit code 1


==> tessa/camera-ready/meeting/testh/storm.spm.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
meeting,n12-h1,storm.spm,3,-tm,goal,1,,12,1,ok,0.0,151.52552121365443,1.322162463812742,
meeting,n12-h2,storm.spm,3,-tm,goal,2,,12,2,ok,3.779659414e-13,163.0831686963405,1.0185343760447592,
meeting,n12-h3,storm.spm,3,-tm,goal,3,,12,3,ok,5.644080608e-10,167.09526077828681,1.4829358072168386,
meeting,n12-h4,storm.spm,3,-tm,goal,4,,12,4,ok,3.539291474e-08,168.83337532368023,1.1886968876534614,
meeting,n12-h5,storm.spm,3,-tm,goal,5,,12,5,ok,5.786978733e-07,170.7072298846518,0.44451887902224485,
meeting,n12-h6,storm.spm,3,-tm,goal,6,,12,6,ok,4.528684143e-06,174.9577750766572,0.43750703878264313,
meeting,n12-h7,storm.spm,3,-tm,goal,7,,12,7,ok,2.228791805e-05,177.02342877234332,1.125731682216859,
meeting,n12-h8,storm.spm,3,-tm,goal,8,,12,8,ok,7.988763377e-05,179.0384172106084,0.8720379157169456,
meeting,n12-h9,storm.spm,3,-tm,goal,9,,12,9,ok,0.0002277159078,180.1553645513486,1.574242638078784,
meeting,n12-h10,storm.spm,3,-tm,goal,10,,12,10,ok,0.0005463714939,183.50204117561225,0.8832721866142104,
meeting,n12-h20,storm.spm,3,-tm,goal,20,,12,20,ok,0.0417331924,191.8266710076326,1.163139294375045,
meeting,n12-h30,storm.spm,3,-tm,goal,30,,12,30,ok,0.1847598728,195.06168254670533,0.4743917340489015,
meeting,n12-h40,storm.spm,3,-tm,goal,40,,12,40,ok,0.3661022877,199.96707582900612,1.0290797319721179,
meeting,n12-h50,storm.spm,3,-tm,goal,50,,12,50,ok,0.5278988381,202.7028346239822,0.7195941100301523,
meeting,n12-h60,storm.spm,3,-tm,goal,60,,12,60,ok,0.6544402901,206.5511862153653,1.8426393364030487,
meeting,n12-h70,storm.spm,3,-tm,goal,70,,12,70,ok,0.7483507205,209.42645420401823,2.17368733318306,
meeting,n12-h80,storm.spm,3,-tm,goal,80,,12,80,ok,0.8166408391,212.77754522301257,0.9698195410961954,
meeting,n12-h90,storm.spm,3,-tm,goal,90,,12,90,ok,0.8659925998,216.32652399359117,0.8219537760436112,
meeting,n12-h100,storm.spm,3,-tm,goal,100,,12,100,ok,0.9016671743,219.18850572601272,1.9354432540226523,
meeting,n12-h200,storm.spm,3,-tm,goal,200,,12,200,ok,0.9946228035,255.56439949199557,1.8399254980975548,
meeting,n12-h300,storm.spm,3,-tm,goal,300,,12,300,ok,0.9996526885,287.0116507320199,0.777384777132876,
meeting,n12-h400,storm.spm,3,-tm,goal,400,,12,400,ok,0.9999764865,323.3187015599494,0.3845399799472883,
meeting,n12-h500,storm.spm,3,-tm,goal,500,,12,500,ok,0.9999983861,357.06947278999723,0.6064289250268027,
meeting,n12-h600,storm.spm,3,-tm,goal,600,,12,600,ok,0.9999998888,390.32237326474086,0.6921650526500573,
meeting,n12-h700,storm.spm,3,-tm,goal,700,,12,700,ok,0.9999999923,425.05913322333555,2.718318109356016,
meeting,n12-h800,storm.spm,3,-tm,goal,800,,12,800,ok,0.9999999995,458.29209091871354,1.8045434632759842,
meeting,n12-h900,storm.spm,3,-tm,goal,900,,12,900,ok,1.0,491.7490448053383,0.9181938658481082,
meeting,n12-h1000,storm.spm,3,-tm,goal,1000,,12,1000,ok,1.0,525.1368169343332,0.9754890694846289,


==> tessa/camera-ready/meeting/testh/tessa.csv <==
suite,case_id,tool,backend,dtype,num_work_runs,num_timed_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,work_seconds,work_std,load_seconds,compile_seconds,warmup_avg_seconds,measured_avg_seconds,compile_std,warmup_std,measured_std,error_message
meeting,n12-h1,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,1,,12,1,ok,0.0,11.205635447986424,1.3863254740523796,0.03626447042813783,0.05900283099617809,0.0449835960365211,1.3413418780158584,0.0007357520516961813,0.0033354692515739338,0.03667818125691641,0.0,
meeting,n12-h2,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,2,,12,2,ok,3.77965941e-13,11.4689577849349,1.3875054026721045,0.047038964301639744,0.05985130206681788,0.0589469806679214,1.328558422004183,0.0011359959607943892,0.018837843839283185,0.04160659264458849,0.0,
meeting,n12-h3,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,3,,12,3,ok,5.64408061e-10,11.276637428090908,1.3867590422742069,0.04397522844569424,0.05993530200794339,0.04029436296938608,1.3464646793048207,0.0015145830111578107,0.006827584915040842,0.049741696203359886,0.0,
meeting,n12-h4,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,4,,12,4,ok,3.53929147e-08,11.190296384971589,1.4096139710163698,0.05161475363415908,0.07945814204867929,0.06058690902621796,1.3490270619901519,0.0021744240075349808,0.014606911525498477,0.058629491125096654,0.0,
meeting,n12-h5,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,5,,12,5,ok,5.78697873e-07,11.438320538029075,1.404772912346137,0.033044191858393974,0.06298638100270182,0.055644068284891546,1.3491288440612454,0.002263601985760033,0.01673758931414494,0.0205693546407218,0.0,
meeting,n12-h6,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,6,,12,6,ok,4.52868414e-06,11.296863853931427,1.3506604154439021,0.10266580492456627,0.06270837096963078,0.05485365039203316,1.295806765051869,0.0026117831002920866,0.01220420362414887,0.09949287417334013,0.0,
meeting,n12-h7,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,7,,12,7,ok,2.22879181e-05,11.611150820041075,1.473618927023684,0.03830955200883354,0.06009284092579037,0.0686194016598165,1.4049995253638674,0.0029563630232587457,0.01120493866876487,0.049511249288028386,0.0,
meeting,n12-h8,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,8,,12,8,ok,7.98876338e-05,11.431350428028964,1.414188186948498,0.044104774908600264,0.0600044239545241,0.06335634967156996,1.3508318372769281,0.0033292040461674333,0.0025818703027691505,0.044696802755212324,0.0,
meeting,n12-h9,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,9,,12,9,ok,0.00022772,11.420842424966395,1.3974119500101854,0.020250188263736778,0.06278637796640396,0.04668245833211889,1.3507294916780666,0.0036803489783778787,0.01188800346041879,0.030588520670801922,0.0,
meeting,n12-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,12,10,ok,0.00054637,11.344457052997313,1.3910940976347774,0.04350282265500548,0.06052375107537955,0.05906915734522045,1.332024940289557,0.0040810160571709275,0.0021536797931909356,0.045620753093596304,0.0,
meeting,n12-h20,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,20,,12,20,ok,0.04173319,10.521007911069319,1.2258827166709427,0.021624562908575545,0.06364250602200627,0.04564976467130085,1.180232951999642,0.007638339069671929,0.014308948348540343,0.020806828227208057,0.0,
meeting,n12-h30,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,30,,12,30,ok,0.18475987,10.854358398006298,1.2667576760674517,0.06303523304120941,0.06255418201908469,0.05351458738247553,1.213243088684976,0.011247907066717744,0.012553858251178163,0.05157232798490692,0.0,
meeting,n12-h40,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,40,,12,40,ok,0.36610229,11.382751961005852,1.4134352930122986,0.0478779564921901,0.06672236800659448,0.05714113835711032,1.3562941546551883,0.014867470948956907,0.014966063614323913,0.062345492985424515,0.0,
meeting,n12-h50,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,50,,12,50,ok,0.52789884,10.823072094935924,1.2506942360196263,0.013713228542969894,0.0630502529675141,0.05173033332296958,1.1989639026966568,0.018446102971211076,0.02131706316250615,0.030337344704956245,0.0,
meeting,n12-h60,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,60,,12,60,ok,0.65444029,11.474796839989722,1.4361056182921554,0.025471466321203947,0.060018409974873066,0.05867771396879107,1.3774279043233644,0.02199878206010908,0.01746511969419222,0.031928220556166335,0.0,
meeting,n12-h70,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,70,,12,70,ok,0.74835072,11.446718877996318,1.4040546712931246,0.04517149031715794,0.06308241398073733,0.05073505263620367,1.353319618656921,0.025572355021722615,0.0030546286101263216,0.04309859979218137,0.0,
meeting,n12-h80,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,80,,12,80,ok,0.81664084,11.442666094982997,1.3861267136720319,0.09995740582070341,0.05925587797537446,0.04877306369598955,1.3373536499760423,0.029163122992031276,0.007250829522931273,0.10243475707602984,0.0,
meeting,n12-h90,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,90,,12,90,ok,0.8659926,10.815086832968518,1.2784303040243685,0.04102360555254918,0.0631502540782094,0.03978747168245415,1.2386428323419143,0.03278530796524137,0.004801790430728746,0.043448764752018684,0.0,
meeting,n12-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,100,,12,100,ok,0.90166717,11.705846634926274,1.4266525443332891,0.01112990216131391,0.06212126091122627,0.048735669309583805,1.3779168750237052,0.03640110290143639,0.01300811425750776,0.017769549101068594,0.0,
meeting,n12-h200,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,200,,12,200,ok,0.9946228,11.91499943297822,1.4967212166714792,0.02751293665754343,0.060073547065258026,0.05187290534377098,1.4448483113277082,0.07227778097148985,0.005006818477795992,0.03217110109465213,0.0,
meeting,n12-h300,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,300,,12,300,ok,0.99965269,12.115851689013653,1.4902884443678583,0.02287737578367293,0.06600686302408576,0.046844231973712645,1.4434442123941456,0.08818858000449836,0.010973649735680298,0.013761840887844016,0.0,
meeting,n12-h400,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,400,,12,400,ok,0.99997649,12.027379413950257,1.4711716696619987,0.07626757226522259,0.06411826703697443,0.042257727356627584,1.4289139423053712,0.12692384608089924,0.006480926894775109,0.07038186264758034,0.0,
meeting,n12-h500,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,500,,12,500,ok,0.99999839,12.349965782021172,1.5377781949549292,0.031497903323615614,0.06756557093467563,0.04149153366840134,1.496286661286528,0.14737073401920497,0.0009611228078732871,0.030539754088066744,0.0,
meeting,n12-h600,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,600,,12,600,ok,0.99999989,12.570562687003985,1.5663317942914243,0.03337116963678086,0.06224788597319275,0.05362244866167506,1.5127093456297491,0.17669456102885306,0.004083582618620095,0.03357421282421197,0.0,
meeting,n12-h700,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,700,,12,700,ok,0.99999999,12.598870145971887,1.5849339630221948,0.01833713272939385,0.06250911299139261,0.05491258134134114,1.5300213816808537,0.20831728808116168,0.004777627531021976,0.023114190363519214,0.0,
meeting,n12-h800,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,800,,12,800,ok,1.0,12.987120302044787,1.6432584639793884,0.05365418582304049,0.062332073925063014,0.059365971285539366,1.583892492693849,0.24041293596383184,0.005134878540817506,0.05878026485923958,0.0,
meeting,n12-h900,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,900,,12,900,ok,1.0,13.31898264202755,1.655510476984394,0.0565948708289268,0.05997403908986598,0.05866089397265265,1.5968495830117415,0.2720480440184474,0.004305968491391254,0.060832121524767226,0.0,
meeting,n12-h1000,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,1000,,12,1000,ok,1.0,13.489247926976532,1.6997395886961992,0.026282963262581067,0.05986289295833558,0.051497521344572306,1.648242067351627,0.30396331497468054,0.014721697287631653,0.024536288815849804,0.0,


==> tessa/camera-ready/meeting/testn/rubicon.csv <==
suite,case_id,tool,num_work_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
meeting,n2-h10,rubicon,3,goal,10,,2,10,ok,0.063251755397,0.36843326035887003,0.004021897934573008,
meeting,n3-h10,rubicon,3,goal,10,,3,10,ok,0.0235439500572,0.37894719435522956,0.008613641223204998,
meeting,n4-h10,rubicon,3,goal,10,,4,10,ok,0.0104803867654,0.39054500331015635,0.013440605201708892,
meeting,n5-h10,rubicon,3,goal,10,,5,10,ok,0.0053817400052,0.3950413209774221,0.0065989864767715175,
meeting,n6-h10,rubicon,3,goal,10,,6,10,ok,0.00310550674039,0.4337946887050445,0.0030171332321999207,
meeting,n7-h10,rubicon,3,goal,10,,7,10,ok,0.00197378708099,0.608145569334738,0.014821395443833433,
meeting,n8-h10,rubicon,3,goal,10,,8,10,ok,0.0013599478255,1.2082598527194932,0.009920843232422243,
meeting,n9-h10,rubicon,3,goal,10,,9,10,ok,0.00100270880099,3.676497794687748,0.014740006122676024,
meeting,n10-h10,rubicon,3,goal,10,,10,10,ok,0.000782680760943,14.861577606022669,0.02845923041116915,
meeting,n11-h10,rubicon,3,goal,10,,11,10,ok,0.000640928451051,64.6686262320339,0.24349800342438005,
meeting,n12-h10,rubicon,3,goal,10,,12,10,ok,0.000546371493902,291.1693928509873,1.2938494107578198,


==> tessa/camera-ready/meeting/testn/storm.add.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
meeting,n2-h10,storm.add,3,-tm,goal,10,,2,10,ok,0.0632517554,0.09925087894468258,0.0014655370927971231,
meeting,n3-h10,storm.add,3,-tm,goal,10,,3,10,ok,0.02354395006,0.15297764271963388,0.004932872386139648,
meeting,n4-h10,storm.add,3,-tm,goal,10,,4,10,ok,0.01048038677,0.28169148504578817,0.008068807780076726,
meeting,n5-h10,storm.add,3,-tm,goal,10,,5,10,ok,0.005381740005,0.5768904206731046,0.042682480891775516,
meeting,n6-h10,storm.add,3,-tm,goal,10,,6,10,ok,0.00310550674,0.8746454429735119,0.02982225760833708,
meeting,n7-h10,storm.add,3,-tm,goal,10,,7,10,ok,0.001973787081,1.0988164353960503,0.043582566045258224,
meeting,n8-h10,storm.add,3,-tm,goal,10,,8,10,ok,0.001359947825,1.7344187290097277,0.030016931947076855,
meeting,n9-h10,storm.add,3,-tm,goal,10,,9,10,ok,0.001002708801,6.176517589599825,0.09772124283507994,
meeting,n10-h10,storm.add,3,-tm,goal,10,,10,10,ok,0.0007826807609,33.820586321953066,0.20412068267143454,
meeting,n11-h10,storm.add,3,-tm,goal,10,,11,10,failed,,70.63631505100057,0.0,Exit code 1
meeting,n12-h10,storm.add,3,-tm,goal,10,,12,10,failed,,92.15359808702487,0.0,Exit code 1


==> tessa/camera-ready/meeting/testn/storm.spm.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
meeting,n2-h10,storm.spm,3,-tm,goal,10,,2,10,ok,0.0632517554,0.0631161753165846,0.0015717296879180316,
meeting,n3-h10,storm.spm,3,-tm,goal,10,,3,10,ok,0.02354395006,0.06222672469448298,0.0011136851350403527,
meeting,n4-h10,storm.spm,3,-tm,goal,10,,4,10,ok,0.01048038677,0.06539492701025058,0.0023385721171138487,
meeting,n5-h10,storm.spm,3,-tm,goal,10,,5,10,ok,0.005381740005,0.0657120516601329,0.0012643097275737833,
meeting,n6-h10,storm.spm,3,-tm,goal,10,,6,10,ok,0.00310550674,0.07439279498066753,0.0014006706951344978,
meeting,n7-h10,storm.spm,3,-tm,goal,10,,7,10,ok,0.001973787081,0.11637943598907441,0.0009893900899695573,
meeting,n8-h10,storm.spm,3,-tm,goal,10,,8,10,ok,0.001359947825,0.3311939853010699,0.000896867237207807,
meeting,n9-h10,storm.spm,3,-tm,goal,10,,9,10,ok,0.001002708801,1.4747989346894126,0.051118975700151045,
meeting,n10-h10,storm.spm,3,-tm,goal,10,,10,10,ok,0.0007826807609,7.240476781308341,0.027414704255149483,
meeting,n11-h10,storm.spm,3,-tm,goal,10,,11,10,ok,0.0006409284511,37.144257245003246,0.10137101058028308,
meeting,n12-h10,storm.spm,3,-tm,goal,10,,12,10,ok,0.0005463714939,193.031690521709,0.1316472804531196,


==> tessa/camera-ready/meeting/testn/tessa.csv <==
suite,case_id,tool,backend,dtype,num_work_runs,num_timed_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,work_seconds,work_std,load_seconds,compile_seconds,warmup_avg_seconds,measured_avg_seconds,compile_std,warmup_std,measured_std,error_message
meeting,n2-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,2,10,ok,0.06325176,4.212175949942321,0.2989843966594587,0.00903714726454205,0.0827063589822501,0.010540632996708155,0.28844376366275054,0.000429669045843184,0.001701065234691696,0.009537013415749584,0.0,
meeting,n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,3,10,ok,0.02354395,4.826022552093491,0.379666491644457,0.017004361879223454,0.0631019959691912,0.0131292132815967,0.36653727836286026,0.0003813758958131075,0.0018749779535187968,0.016779384009146726,0.0,
meeting,n4-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,4,10,ok,0.01048039,5.13136548793409,0.4862837053757782,0.0071365919502782175,0.06182943901512772,0.01859886901608358,0.4676848363596946,0.00044321699533611536,0.0030048362726205146,0.007100805192137828,0.0,
meeting,n5-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,5,10,ok,0.00538174,5.548362346016802,0.5481823236138249,0.01674948510363223,0.060549886897206306,0.018622881344829995,0.529559442268995,0.00047840201295912266,0.0022491290031862823,0.01573654637985758,0.0,
meeting,n6-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,6,10,ok,0.00310551,6.210786329000257,0.5718088836486762,0.02354285080999656,0.061962279956787825,0.02306949933214734,0.5487393843165288,0.00048604700714349747,0.003483117886675855,0.02316672101196247,0.0,
meeting,n7-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,7,10,ok,0.00197379,6.611864415928721,0.6715676913348337,0.023937548495880968,0.06423561391420662,0.02851652866229415,0.6430511626725396,0.0004731010412797332,0.01069108938899995,0.03270623332466017,0.0,
meeting,n8-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,8,10,ok,0.00135995,7.225738070090301,0.7867496483183155,0.040795782945249714,0.06313564500305802,0.04342233967812111,0.7433273086401945,0.000578387058340013,0.009054116236568188,0.0363466363864386,0.0,
meeting,n9-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,9,10,ok,0.00100271,7.8602748909033835,0.8547498094073186,0.08132874926317302,0.06506929104216397,0.04632709237436453,0.8084227170329541,0.0008133500814437866,0.004370716882447199,0.07773488505131604,0.0,
meeting,n10-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,10,10,ok,0.00078268,8.331377591006458,0.9543219659244642,0.04159508073953603,0.06724395707715303,0.04681110995200773,0.9075108559724564,0.0009987300727516413,0.004534838566882649,0.03706980450176371,0.0,
meeting,n11-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,11,10,ok,0.00064093,9.519434149027802,1.1119000212832664,0.048131890881572756,0.06454809801653028,0.03958899163020154,1.072311029653065,0.0017750309780240059,0.008574380607638333,0.05662557220584575,0.0,
meeting,n12-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,12,10,ok,0.00054637,11.455999067053199,1.4158283506597702,0.058639093106629216,0.06427514599636197,0.03846326163814714,1.3773650890216231,0.004055534023791552,0.006214673163816045,0.06361240761843193,0.0,
meeting,n13-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,13,10,ok,0.00048165,17.370800268021412,2.307188912605246,0.04271122153776959,0.06697825097944587,0.05660114868078381,2.2505877639244622,0.011215966893360019,0.009805116191168473,0.051702442882451474,0.0,
meeting,n14-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,14,10,ok,0.00043657,45.23268818797078,7.100575574285661,0.13970235549322996,0.06872809294145554,0.05925542733166367,7.041320146953997,0.03360765508841723,0.01729409990899594,0.13102031038618236,0.0,
meeting,n15-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,15,10,ok,0.00040485,117.6569776579272,19.00638151195987,0.10958287551592179,0.06628726201597601,0.12236389199582239,18.884017619964045,0.10431700991466641,0.057323640281477385,0.05382897542278588,0.0,
meeting,n16-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,goal,10,,16,10,failed,,234.9850471400423,55.13898883596994,0.0,0.06629500398412347,0.10674992098938674,55.03223891498055,,0.0,0.0,0.0,Exit code 1


==> tessa/camera-ready/parqueues/testh/rubicon.csv <==
suite,case_id,tool,num_work_runs,property,horizon,constants,Q,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
parqueues,q9-n3-h1,rubicon,3,target,1,"{""N"": 3}",9,3,1,ok,0.0,0.3752215290054058,0.013331043971590496,
parqueues,q9-n3-h2,rubicon,3,target,2,"{""N"": 3}",9,3,2,ok,0.0,0.40042875400589156,0.015874759377456533,
parqueues,q9-n3-h3,rubicon,3,target,3,"{""N"": 3}",9,3,3,ok,0.00198157330898,0.4372160063358024,0.0011109995844348908,
parqueues,q9-n3-h4,rubicon,3,target,4,"{""N"": 3}",9,3,4,ok,0.0145785311174,2.175368321943097,0.02018572771679834,
parqueues,q9-n3-h5,rubicon,3,target,5,"{""N"": 3}",9,3,5,ok,0.0275853592377,6.179299957312954,0.0980220948242372,
parqueues,q9-n3-h6,rubicon,3,target,6,"{""N"": 3}",9,3,6,ok,0.0341182935092,12.977715592676153,0.021506500962233985,
parqueues,q9-n3-h7,rubicon,3,target,7,"{""N"": 3}",9,3,7,ok,0.0364231530901,22.608074863324873,0.0660361254605858,
parqueues,q9-n3-h8,rubicon,3,target,8,"{""N"": 3}",9,3,8,ok,0.0370866799217,34.7063401886262,0.08765507375295577,
parqueues,q9-n3-h9,rubicon,3,target,9,"{""N"": 3}",9,3,9,ok,0.0372547500838,44.30591012836279,0.11638506439912123,
parqueues,q9-n3-h10,rubicon,3,target,10,"{""N"": 3}",9,3,10,ok,0.0372938565593,62.0652763316563,0.29383561252961166,
parqueues,q9-n3-h20,rubicon,3,target,20,"{""N"": 3}",9,3,20,ok,0.0373046980277,231.2263920676196,6.885075782304061,
parqueues,q9-n3-h30,rubicon,3,target,30,"{""N"": 3}",9,3,30,ok,0.0373046980284,495.09818739634164,1.4480422869948146,
parqueues,q9-n3-h40,rubicon,3,target,40,"{""N"": 3}",9,3,40,ok,0.0373046980284,824.5487136133792,2.8997743939476406,
parqueues,q9-n3-h50,rubicon,3,target,50,"{""N"": 3}",9,3,50,timeout,,,0.0,Timed out after 1260 seconds
parqueues,q9-n3-h60,rubicon,3,target,60,"{""N"": 3}",9,3,60,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/parqueues/testh/storm.add.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,Q,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
parqueues,q9-n3-h1,storm.add,3,-tm,target,1,"{""N"": 3}",9,3,1,ok,0.0,1.2176851646509022,0.19134254893644825,
parqueues,q9-n3-h2,storm.add,3,-tm,target,2,"{""N"": 3}",9,3,2,ok,0.0,1.3930510883607592,0.044642985026758474,
parqueues,q9-n3-h3,storm.add,3,-tm,target,3,"{""N"": 3}",9,3,3,ok,0.001981573309,2.7024498083240664,0.0904869630819195,
parqueues,q9-n3-h4,storm.add,3,-tm,target,4,"{""N"": 3}",9,3,4,ok,0.01457853112,7.979622342002888,0.23197703727891963,
parqueues,q9-n3-h5,storm.add,3,-tm,target,5,"{""N"": 3}",9,3,5,ok,0.02758535924,13.613053923938423,0.5535401960078935,
parqueues,q9-n3-h6,storm.add,3,-tm,target,6,"{""N"": 3}",9,3,6,ok,0.03411829351,18.878007322666235,0.786881145756653,
parqueues,q9-n3-h7,storm.add,3,-tm,target,7,"{""N"": 3}",9,3,7,ok,0.03642315309,24.650410807613905,0.18176837931689,
parqueues,q9-n3-h8,storm.add,3,-tm,target,8,"{""N"": 3}",9,3,8,ok,0.03708667992,29.784239459355984,0.17769294675706548,
parqueues,q9-n3-h9,storm.add,3,-tm,target,9,"{""N"": 3}",9,3,9,ok,0.03725475008,35.65125915974689,0.4516925305116278,
parqueues,q9-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",9,3,10,ok,0.03729385656,40.41278210336653,0.5904394892025647,
parqueues,q9-n3-h20,storm.add,3,-tm,target,20,"{""N"": 3}",9,3,20,ok,0.03730469803,94.58807740399304,0.34163898772824086,
parqueues,q9-n3-h30,storm.add,3,-tm,target,30,"{""N"": 3}",9,3,30,ok,0.03730469803,139.60331226699054,1.880241014043177,
parqueues,q9-n3-h40,storm.add,3,-tm,target,40,"{""N"": 3}",9,3,40,ok,0.03730469803,142.6739911620583,5.323388835553192,
parqueues,q9-n3-h50,storm.add,3,-tm,target,50,"{""N"": 3}",9,3,50,ok,0.03730469803,141.77046635335623,2.8194527023018328,
parqueues,q9-n3-h60,storm.add,3,-tm,target,60,"{""N"": 3}",9,3,60,ok,0.03730469803,140.57384342669198,1.1296556333022063,
parqueues,q9-n3-h70,storm.add,3,-tm,target,70,"{""N"": 3}",9,3,70,ok,0.03730469803,142.81264830299187,4.195809489761323,
parqueues,q9-n3-h80,storm.add,3,-tm,target,80,"{""N"": 3}",9,3,80,ok,0.03730469803,145.7896757699394,4.20679364961477,
parqueues,q9-n3-h90,storm.add,3,-tm,target,90,"{""N"": 3}",9,3,90,ok,0.03730469803,141.73000570437094,3.3331399182284707,
parqueues,q9-n3-h100,storm.add,3,-tm,target,100,"{""N"": 3}",9,3,100,ok,0.03730469803,143.19964402134065,4.940361299810489,
parqueues,q9-n3-h200,storm.add,3,-tm,target,200,"{""N"": 3}",9,3,200,ok,0.03730469803,141.37623983361604,0.9066232543589419,
parqueues,q9-n3-h300,storm.add,3,-tm,target,300,"{""N"": 3}",9,3,300,ok,0.03730469803,142.96542547200806,4.502310282368043,
parqueues,q9-n3-h400,storm.add,3,-tm,target,400,"{""N"": 3}",9,3,400,ok,0.03730469803,140.9772216726948,1.491122019804316,
parqueues,q9-n3-h500,storm.add,3,-tm,target,500,"{""N"": 3}",9,3,500,ok,0.03730469803,144.44671972262827,4.124534547796205,
parqueues,q9-n3-h600,storm.add,3,-tm,target,600,"{""N"": 3}",9,3,600,ok,0.03730469803,142.22017757497574,3.5426649896341895,
parqueues,q9-n3-h700,storm.add,3,-tm,target,700,"{""N"": 3}",9,3,700,ok,0.03730469803,134.51291321167568,3.7909694777548606,
parqueues,q9-n3-h800,storm.add,3,-tm,target,800,"{""N"": 3}",9,3,800,ok,0.03730469803,135.88892417164365,3.3689773341771834,
parqueues,q9-n3-h900,storm.add,3,-tm,target,900,"{""N"": 3}",9,3,900,ok,0.03730469803,135.3349550780064,5.184398997658123,
parqueues,q9-n3-h1000,storm.add,3,-tm,target,1000,"{""N"": 3}",9,3,1000,ok,0.03730469803,134.82840689170794,6.109581585462047,


==> tessa/camera-ready/parqueues/testh/storm.spm.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,Q,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
parqueues,q9-n3-h1,storm.spm,3,-tm,target,1,"{""N"": 3}",9,3,1,ok,0.0,19.384540906641632,0.3249819403716324,
parqueues,q9-n3-h2,storm.spm,3,-tm,target,2,"{""N"": 3}",9,3,2,ok,0.0,19.939041258650832,0.46332749067734746,
parqueues,q9-n3-h3,storm.spm,3,-tm,target,3,"{""N"": 3}",9,3,3,ok,0.001981573309,21.29795412335079,0.2856552869270398,
parqueues,q9-n3-h4,storm.spm,3,-tm,target,4,"{""N"": 3}",9,3,4,ok,0.01457853112,21.421792140696198,0.18135413229597555,
parqueues,q9-n3-h5,storm.spm,3,-tm,target,5,"{""N"": 3}",9,3,5,ok,0.02758535924,21.392339873011224,0.13990917537528397,
parqueues,q9-n3-h6,storm.spm,3,-tm,target,6,"{""N"": 3}",9,3,6,ok,0.03411829351,21.365283120656386,0.3486883408963422,
parqueues,q9-n3-h7,storm.spm,3,-tm,target,7,"{""N"": 3}",9,3,7,ok,0.03642315309,21.23100217602526,0.32328135711193084,
parqueues,q9-n3-h8,storm.spm,3,-tm,target,8,"{""N"": 3}",9,3,8,ok,0.03708667992,21.691924787359312,0.18046699505906696,
parqueues,q9-n3-h9,storm.spm,3,-tm,target,9,"{""N"": 3}",9,3,9,ok,0.03725475008,21.615140477971483,0.11706716611929274,
parqueues,q9-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",9,3,10,ok,0.03729385656,21.699575782986358,0.2735065825095933,
parqueues,q9-n3-h20,storm.spm,3,-tm,target,20,"{""N"": 3}",9,3,20,ok,0.03730469803,21.985585874683846,0.19560692470938437,
parqueues,q9-n3-h30,storm.spm,3,-tm,target,30,"{""N"": 3}",9,3,30,ok,0.03730469803,22.736996759660542,0.2601821761809995,
parqueues,q9-n3-h40,storm.spm,3,-tm,target,40,"{""N"": 3}",9,3,40,ok,0.03730469803,23.013262537657283,0.23838043414634638,
parqueues,q9-n3-h50,storm.spm,3,-tm,target,50,"{""N"": 3}",9,3,50,ok,0.03730469803,23.412081415338132,0.21690536863561646,
parqueues,q9-n3-h60,storm.spm,3,-tm,target,60,"{""N"": 3}",9,3,60,ok,0.03730469803,24.33110867529952,0.0807435271905571,
parqueues,q9-n3-h70,storm.spm,3,-tm,target,70,"{""N"": 3}",9,3,70,ok,0.03730469803,24.880188876995817,0.1286605935587612,
parqueues,q9-n3-h80,storm.spm,3,-tm,target,80,"{""N"": 3}",9,3,80,ok,0.03730469803,25.548916725635838,0.016899144346751816,
parqueues,q9-n3-h90,storm.spm,3,-tm,target,90,"{""N"": 3}",9,3,90,ok,0.03730469803,26.025358466004644,0.16027386920942546,
parqueues,q9-n3-h100,storm.spm,3,-tm,target,100,"{""N"": 3}",9,3,100,ok,0.03730469803,26.318465076348122,0.1824999301134917,
parqueues,q9-n3-h200,storm.spm,3,-tm,target,200,"{""N"": 3}",9,3,200,ok,0.03730469803,31.572940491644356,0.3579323012453697,
parqueues,q9-n3-h300,storm.spm,3,-tm,target,300,"{""N"": 3}",9,3,300,ok,0.03730469803,36.64277970705492,0.21590798532139696,
parqueues,q9-n3-h400,storm.spm,3,-tm,target,400,"{""N"": 3}",9,3,400,ok,0.03730469803,42.17513216197646,0.1293588429449329,
parqueues,q9-n3-h500,storm.spm,3,-tm,target,500,"{""N"": 3}",9,3,500,ok,0.03730469803,47.422981698686876,0.3003347589769171,
parqueues,q9-n3-h600,storm.spm,3,-tm,target,600,"{""N"": 3}",9,3,600,ok,0.03730469803,52.887314173703395,0.3029463216761712,
parqueues,q9-n3-h700,storm.spm,3,-tm,target,700,"{""N"": 3}",9,3,700,ok,0.03730469803,57.89915118397524,0.4227038916366583,
parqueues,q9-n3-h800,storm.spm,3,-tm,target,800,"{""N"": 3}",9,3,800,ok,0.03730469803,62.703547888008565,0.19165107573217208,
parqueues,q9-n3-h900,storm.spm,3,-tm,target,900,"{""N"": 3}",9,3,900,ok,0.03730469803,68.23314420999183,0.3207407008746559,
parqueues,q9-n3-h1000,storm.spm,3,-tm,target,1000,"{""N"": 3}",9,3,1000,ok,0.03730469803,73.73351623098522,0.1658928857976384,


==> tessa/camera-ready/parqueues/testh/tessa.csv <==
suite,case_id,tool,backend,dtype,num_work_runs,num_timed_runs,property,horizon,constants,Q,N,H,status,probability,elapsed_seconds,work_seconds,work_std,load_seconds,compile_seconds,warmup_avg_seconds,measured_avg_seconds,compile_std,warmup_std,measured_std,error_message
parqueues,q9-n3-h1,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,1,"{""N"": 3}",9,3,1,ok,0.0,17.967752511962317,0.8484501456453776,0.010743528214512995,0.06837409699801356,0.0411983709782362,0.8072517746671414,0.0005573240341618657,0.016927162388562803,0.006882987866936946,0.0,
parqueues,q9-n3-h2,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,2,"{""N"": 3}",9,3,2,ok,0.0,8.31179433700163,0.8682363346839944,0.02131119272443258,0.06408609007485211,0.04528596834279597,0.8229503663411984,0.0011438479414209723,0.018905539554434914,0.008275392097065501,0.0,
parqueues,q9-n3-h3,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,3,"{""N"": 3}",9,3,3,ok,0.00198157,8.254045692970976,0.855044477347595,0.010830338271921374,0.06575049692764878,0.04359562031459063,0.8114488570330044,0.0011544640874490142,0.01611978255216015,0.01055131806506007,0.0,
parqueues,q9-n3-h4,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,4,"{""N"": 3}",9,3,4,ok,0.01457853,8.398501073010266,0.869130281615071,0.04139598363452774,0.0660250469809398,0.049584390983606376,0.8195458906314647,0.0014362719375640154,0.01852875368278314,0.022934495705935233,0.0,
parqueues,q9-n3-h5,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,5,"{""N"": 3}",9,3,5,ok,0.02758536,8.342559274053201,0.8886461733297134,0.021538564724702076,0.06446937890723348,0.05459734801358233,0.8340488253161311,0.001721611013635993,0.018815054486534852,0.021754870889802234,0.0,
parqueues,q9-n3-h6,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,6,"{""N"": 3}",9,3,6,ok,0.03411829,8.250504294992425,0.8613249216771995,0.027640674332336575,0.06391216302290559,0.04901887297940751,0.812306048697792,0.0020218159770593047,0.02692297636829793,0.006412332524313622,0.0,
parqueues,q9-n3-h7,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,7,"{""N"": 3}",9,3,7,ok,0.03642315,8.259642048040405,0.8573661163294067,0.02450358861127339,0.0639301590854302,0.041689624660648406,0.8156764916687583,0.002306796028278768,0.018996490172393028,0.005518846734890071,0.0,
parqueues,q9-n3-h8,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,8,"{""N"": 3}",9,3,8,ok,0.03708668,8.264903687057085,0.8485822893368701,0.020576812034987037,0.06404097098857164,0.04634586830313007,0.80223642103374,0.0025451399851590395,0.025634818406305725,0.007305180049565863,0.0,
parqueues,q9-n3-h9,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,9,"{""N"": 3}",9,3,9,ok,0.03725475,8.326746247010306,0.8622358777017022,0.03622671904003643,0.06580246391240507,0.049125404368775584,0.8131104733329266,0.0030138060683384538,0.014614990493969072,0.022168849840731825,0.0,
parqueues,q9-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",9,3,10,ok,0.03729386,8.309410426998511,0.8486244933058819,0.030141903779604882,0.06432897702325135,0.043515714312282704,0.8051087789935991,0.0034846049966290593,0.020994465519684737,0.009640913810189337,0.0,
parqueues,q9-n3-h20,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,20,"{""N"": 3}",9,3,20,ok,0.0373047,8.317935715080239,0.8572518922931825,0.02787867241952448,0.06367995298933238,0.04828013165388256,0.8089717606393,0.005813173018395901,0.02469066246013778,0.008212152454693604,0.0,
parqueues,q9-n3-h30,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,30,"{""N"": 3}",9,3,30,ok,0.0373047,8.374308943049982,0.8650459269993007,0.03737365899395047,0.06405859801452607,0.044068158022128046,0.8209777689771727,0.008467728039249778,0.014912787840234904,0.023353103844163055,0.0,
parqueues,q9-n3-h40,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,40,"{""N"": 3}",9,3,40,ok,0.0373047,8.307221197988838,0.8616782493578891,0.028138776356329498,0.06399610498920083,0.04657707336203506,0.8151011759958541,0.011291265953332186,0.025520020091885476,0.0026194306339947697,0.0,
parqueues,q9-n3-h50,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,50,"{""N"": 3}",9,3,50,ok,0.0373047,8.424155147047713,0.8765742803613344,0.03901683508050019,0.06361835403367877,0.044306901671613254,0.8322673786897212,0.0140092340297997,0.023193008915614804,0.01846746669508709,0.0,
parqueues,q9-n3-h60,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,60,"{""N"": 3}",9,3,60,ok,0.0373047,8.520700280903839,0.8928337659453973,0.033626030024762825,0.06475507409777492,0.045517657650634646,0.8473161082947627,0.01690675294958055,0.015062062919741753,0.01941936546333178,0.0,
parqueues,q9-n3-h70,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,70,"{""N"": 3}",9,3,70,ok,0.0373047,8.345634695026092,0.8857912646296123,0.012918071362243856,0.06578106596134603,0.04891159563946227,0.8368796689901501,0.019787183962762356,0.019492144756784856,0.011358989640798341,0.0,
parqueues,q9-n3-h80,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,80,"{""N"": 3}",9,3,80,ok,0.0373047,8.508427646011114,0.9008270216484865,0.05466877088136706,0.06374290003441274,0.04602265532594174,0.8548043663225448,0.022686469950713217,0.02478806449740066,0.03198582687722636,0.0,
parqueues,q9-n3-h90,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,90,"{""N"": 3}",9,3,90,ok,0.0373047,8.140299691003747,0.8526639180102696,0.04907326270480734,0.06368536897934973,0.04227750934660435,0.8103864086636653,0.02553183294367045,0.017142478886328343,0.055254360343703963,0.0,
parqueues,q9-n3-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,100,"{""N"": 3}",9,3,100,ok,0.0373047,8.416089503909461,0.8986042426743855,0.02922383500639637,0.06507355603389442,0.04112722829449922,0.8574770143798863,0.028392709093168378,0.016828655429165874,0.033073498562599044,0.0,
parqueues,q9-n3-h200,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,200,"{""N"": 3}",9,3,200,ok,0.0373047,8.662580454954877,0.9136066692881286,0.03380251873838631,0.06377723999321461,0.04090170996884505,0.8727049593192836,0.057127989013679326,0.017494450294817387,0.017204767826503632,0.0,
parqueues,q9-n3-h300,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,300,"{""N"": 3}",9,3,300,ok,0.0373047,8.932708801003173,0.9771848249947652,0.027176513689571444,0.0640826189192012,0.06269085201590012,0.9144939729788651,0.07818388799205422,0.01362378889147296,0.01377608235303846,0.0,
parqueues,q9-n3-h400,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,400,"{""N"": 3}",9,3,400,ok,0.0373047,8.904262433061376,0.9383042666595429,0.02005726227209778,0.06396912795025855,0.044118909359288715,0.8941853573002542,0.08816054405178875,0.014076739046101787,0.007497740211243548,0.0,
parqueues,q9-n3-h500,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,500,"{""N"": 3}",9,3,500,ok,0.0373047,9.116517434944399,0.997790897032246,0.01181111426448707,0.06313014507759362,0.042028829688206315,0.9557620673440397,0.134249622002244,0.01681477588891843,0.012428217085661056,0.0,
parqueues,q9-n3-h600,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,600,"{""N"": 3}",9,3,600,ok,0.0373047,9.249214848969132,0.9882254416200643,0.03087321357743473,0.06352662108838558,0.04103371264257779,0.9471917289774865,0.13356342201586813,0.017475244383465222,0.017643309619466516,0.0,
parqueues,q9-n3-h700,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,700,"{""N"": 3}",9,3,700,ok,0.0373047,9.415291402023286,1.0090989109594375,0.02382621871836437,0.06415235297754407,0.04662795764549325,0.9624709533139443,0.15446753602009267,0.014433985003239285,0.01264527987863227,0.0,
parqueues,q9-n3-h800,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,800,"{""N"": 3}",9,3,800,ok,0.0373047,9.666623975033872,1.0690475733329852,0.026692829563526574,0.06416612595785409,0.05329604365397245,1.0157515296790127,0.17680564511101693,0.007678669685441942,0.031065916381680287,0.0,
parqueues,q9-n3-h900,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,900,"{""N"": 3}",9,3,900,ok,0.0373047,9.619627728010528,1.0419648920263473,0.02479254683654839,0.06557067600078881,0.04098749599264314,1.0009773960337043,0.19992480298969895,0.017567284791667432,0.008926953526699666,0.0,
parqueues,q9-n3-h1000,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,1000,"{""N"": 3}",9,3,1000,ok,0.0373047,9.914289582055062,1.0863853880825143,0.05662631488464643,0.06362599297426641,0.04994376368510226,1.036441624397412,0.22094289294909686,0.020813181881842755,0.03581436721638718,0.0,


==> tessa/camera-ready/parqueues/testq/rubicon.csv <==
suite,case_id,tool,num_work_runs,property,horizon,constants,Q,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
parqueues,q3-n3-h10,rubicon,3,target,10,"{""N"": 3}",3,3,10,ok,0.783376242691,1.1811268402573962,1.3581307945050398,
parqueues,q4-n3-h10,rubicon,3,target,10,"{""N"": 3}",4,3,10,ok,0.0264876275794,0.3843229826306924,0.012141250893176797,
parqueues,q5-n3-h10,rubicon,3,target,10,"{""N"": 3}",5,3,10,ok,0.0324026019816,0.4256146593252197,0.022031797729123545,
parqueues,q6-n3-h10,rubicon,3,target,10,"{""N"": 3}",6,3,10,ok,0.0344414119486,0.5999087109618509,0.010083920992516532,
parqueues,q7-n3-h10,rubicon,3,target,10,"{""N"": 3}",7,3,10,ok,0.0355979742616,1.7929597173351794,0.010822822891904133,
parqueues,q8-n3-h10,rubicon,3,target,10,"{""N"": 3}",8,3,10,ok,0.0358475492288,9.212148289661855,0.025612233190986572,
parqueues,q9-n3-h10,rubicon,3,target,10,"{""N"": 3}",9,3,10,ok,0.0372938565593,57.43752309369544,0.19045069740268084,
parqueues,q10-n3-h10,rubicon,3,target,10,"{""N"": 3}",10,3,10,ok,0.0373109389034,496.94044139034423,32.51188610984375,
parqueues,q11-n3-h10,rubicon,3,target,10,"{""N"": 3}",11,3,10,timeout,,,0.0,Timed out after 1260 seconds
parqueues,q12-n3-h10,rubicon,3,target,10,"{""N"": 3}",12,3,10,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/parqueues/testq/storm.add.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,Q,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
parqueues,q3-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",3,3,10,ok,0.7833762427,0.14621627202723175,0.001355298151161235,
parqueues,q4-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",4,3,10,ok,0.02648762758,0.2982984600045408,0.0127445641855817,
parqueues,q5-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",5,3,10,ok,0.03240260198,0.6724384696378062,0.028181754956341645,
parqueues,q6-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",6,3,10,ok,0.03444141195,1.0795517566536244,0.07219371801520282,
parqueues,q7-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",7,3,10,ok,0.03559797426,1.6270443229780842,0.038552528839279995,
parqueues,q8-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",8,3,10,ok,0.03584754923,5.947782962971057,0.07706124326241448,
parqueues,q9-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",9,3,10,ok,0.03729385656,37.958026257692836,0.9029634658206066,
parqueues,q10-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",10,3,10,ok,0.0373109389,288.3286888692916,3.069007576688527,
parqueues,q11-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",11,3,10,timeout,,,0.0,Timed out after 1260 seconds
parqueues,q12-n3-h10,storm.add,3,-tm,target,10,"{""N"": 3}",12,3,10,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/parqueues/testq/storm.spm.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,Q,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
parqueues,q3-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",3,3,10,ok,0.7833762427,0.05705490801483393,0.006924342941119625,
parqueues,q4-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",4,3,10,ok,0.02648762758,0.06981042233140518,0.009176955747092683,
parqueues,q5-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",5,3,10,ok,0.03240260198,0.06958633800968528,0.0005361219702956392,
parqueues,q6-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",6,3,10,ok,0.03444141195,0.11697970563545823,0.0005678218563631185,
parqueues,q7-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",7,3,10,ok,0.03559797426,0.44861111634721357,0.005077750045465272,
parqueues,q8-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",8,3,10,ok,0.03584754923,2.786008225637488,0.013354347653004965,
parqueues,q9-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",9,3,10,ok,0.03729385656,20.35760088004948,0.5191839923212942,
parqueues,q10-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",10,3,10,ok,0.0373109389,149.3511430916842,1.7762596197960678,
parqueues,q11-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",11,3,10,failed,,1160.0366760729812,0.0,Exit code 15
parqueues,q12-n3-h10,storm.spm,3,-tm,target,10,"{""N"": 3}",12,3,10,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/parqueues/testq/tessa.csv <==
suite,case_id,tool,backend,dtype,num_work_runs,num_timed_runs,property,horizon,constants,Q,N,H,status,probability,elapsed_seconds,work_seconds,work_std,load_seconds,compile_seconds,warmup_avg_seconds,measured_avg_seconds,compile_std,warmup_std,measured_std,error_message
parqueues,q3-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",3,3,10,ok,0.78337624,4.131759857060388,0.2935219586749251,0.0034255437918475178,0.05929910694248974,0.012990211369469762,0.2805317473054553,0.00038664299063384533,0.0005396716568693264,0.0028863980806944907,0.0,
parqueues,q4-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",4,3,10,ok,0.02648763,4.524228862952441,0.34252761901977163,0.018230149516910796,0.0590754320146516,0.0159337263321504,0.32659389268762123,0.00048283999785780907,0.0011570781870336205,0.018453211858473262,0.0,
parqueues,q5-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",5,3,10,ok,0.0324026,5.161012784927152,0.47543506138026714,0.04162368720757484,0.06312265701126307,0.02707268037678053,0.44836238100348663,0.00046851206570863724,0.00965660126273635,0.033904366184178296,0.0,
parqueues,q6-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",6,3,10,ok,0.03444141,5.3411717501003295,0.44168671798737097,0.025999704789970646,0.05978634301573038,0.02211485228811701,0.419571865699254,0.0004956270568072796,0.0004224842959193209,0.02559710532341569,0.0,
parqueues,q7-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",7,3,10,ok,0.03559797,5.737458577961661,0.5193694677048674,0.015860595989184555,0.0640398400137201,0.02389361767563969,0.4954758500292276,0.0007243360159918666,0.0017526697338970034,0.01753959340056168,0.0,
parqueues,q8-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",8,3,10,ok,0.03584755,6.400259130983613,0.6002117490085462,0.022184147479634476,0.06004573602695018,0.027430504676885903,0.5727812443316603,0.0011701630428433418,0.0004312170358411976,0.022102072608409396,0.0,
parqueues,q9-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",9,3,10,ok,0.03729386,7.637711080024019,0.8547333550329009,0.017602425282974725,0.06054499000310898,0.04863014033374687,0.8061032146991541,0.00330230500549078,0.011217565489075942,0.02246000028599947,0.0,
parqueues,q10-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",10,3,10,ok,0.03731094,11.501259640906937,1.395663787688439,0.037939423705978,0.06043408391997218,0.04068106700045367,1.3549827206879854,0.014989687013439834,0.0041483345060112885,0.0340301673444257,0.0,
parqueues,q11-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",11,3,10,ok,0.0373686,35.94417391193565,5.492755029350519,0.030962849033943685,0.06315367005299777,0.055958473666881524,5.436796555683638,0.06858502503018826,0.008820321914634383,0.032063402471684654,0.0,
parqueues,q12-n3-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,target,10,"{""N"": 3}",12,3,10,ok,0.03813876,123.58886488201097,20.098563006691013,0.1838116911464803,0.0637391860364005,0.08748904766980559,20.011073959021207,0.2573918489506468,0.013102533191003062,0.17225555717805535,0.0,


==> tessa/camera-ready/weather-factory/testh/geni.csv <==
suite,case_id,tool,num_work_runs,geni_mode,pr0,pr1,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
weather-factory,n13-h1,geni,3,monolithic,4.085269645476763e-10,0.999999999591473,allStrike,1,,13,1,ok,4.085269645476763e-10,0.47409549495205283,0.027736562494456832,
weather-factory,n13-h2,geni,3,monolithic,5.262006100205992e-10,0.9999999994737993,allStrike,2,,13,2,ok,5.262006100205992e-10,2.3844409256707877,0.07518265509727098,
weather-factory,n13-h3,geni,3,monolithic,6.628657261648221e-10,0.9999999993371341,allStrike,3,,13,3,ok,6.628657261648221e-10,5.07210097128215,0.07173237192124338,
weather-factory,n13-h4,geni,3,monolithic,7.987741485293922e-10,0.9999999992012256,allStrike,4,,13,4,ok,7.987741485293922e-10,7.971820641309023,0.26741177397421007,
weather-factory,n13-h5,geni,3,monolithic,9.349360941014926e-10,0.9999999990650635,allStrike,5,,13,5,ok,9.349360941014926e-10,10.725283353667086,0.16640407082963896,
weather-factory,n13-h6,geni,3,monolithic,1.071101237252778e-09,0.9999999989288985,allStrike,6,,13,6,ok,1.071101237252778e-09,13.261539322712148,0.6362990797691674,
weather-factory,n13-h7,geni,3,monolithic,1.207272211360664e-09,0.9999999987927276,allStrike,7,,13,7,ok,1.207272211360664e-09,15.972954210359603,0.07404762236898949,
weather-factory,n13-h8,geni,3,monolithic,1.3434438973516597e-09,0.9999999986565559,allStrike,8,,13,8,ok,1.3434438973516597e-09,18.86515858831505,0.24726340745508077,
weather-factory,n13-h9,geni,3,monolithic,1.4796158218069586e-09,0.9999999985203839,allStrike,9,,13,9,ok,1.4796158218069586e-09,22.28873535695796,0.7778925652515366,
weather-factory,n13-h10,geni,3,monolithic,1.6157877954352567e-09,0.9999999983842119,allStrike,10,,13,10,ok,1.6157877954352567e-09,25.495369183287647,1.2206679741498945,
weather-factory,n13-h20,geni,3,monolithic,2.9775076938944377e-09,0.999999997022492,allStrike,20,,13,20,ok,2.9775076938944377e-09,56.59575534542091,1.7997827257880286,
weather-factory,n13-h30,geni,3,monolithic,4.3392275957998835e-09,0.9999999956607719,allStrike,30,,13,30,ok,4.3392275957998835e-09,90.03561923466623,0.4808811753234888,
weather-factory,n13-h40,geni,3,monolithic,5.700947495851051e-09,0.999999994299052,allStrike,40,,13,40,ok,5.700947495851051e-09,112.61631232771713,3.604888544024727,
weather-factory,n13-h50,geni,3,monolithic,7.0626673940479375e-09,0.999999992937332,allStrike,50,,13,50,ok,7.0626673940479375e-09,135.81279350398108,0.9937658115118418,
weather-factory,n13-h60,geni,3,monolithic,8.424387290390546e-09,0.999999991575612,allStrike,60,,13,60,ok,8.424387290390546e-09,165.148760111304,3.5495315152685762,
weather-factory,n13-h70,geni,3,monolithic,9.786107184878874e-09,0.9999999902138921,allStrike,70,,13,70,ok,9.786107184878874e-09,193.32936330667386,3.101795011628686,
weather-factory,n13-h80,geni,3,monolithic,1.1147827077512919e-08,0.9999999888521722,allStrike,80,,13,80,ok,1.1147827077512919e-08,224.91113129095174,2.748207473957853,
weather-factory,n13-h90,geni,3,monolithic,1.2509546968292685e-08,0.9999999874904524,allStrike,90,,13,90,ok,1.2509546968292685e-08,253.5352715132758,1.0098707923729686,
weather-factory,n13-h100,geni,3,monolithic,1.3871266857218165e-08,0.9999999861287324,allStrike,100,,13,100,ok,1.3871266857218165e-08,280.81596650897217,2.59528760516904,
weather-factory,n13-h200,geni,3,monolithic,2.7488465644487564e-08,0.9999999725115337,allStrike,200,,13,200,ok,2.7488465644487564e-08,570.1049369460283,4.2412831130393585,
weather-factory,n13-h300,geni,3,monolithic,4.110566424632887e-08,0.9999999588943346,allStrike,300,,13,300,ok,4.110566424632887e-08,857.7375341160223,11.20159910709743,
weather-factory,n13-h400,geni,3,monolithic,5.4722862662742105e-08,0.9999999452771361,allStrike,400,,13,400,failed,5.4722862662742105e-08,1022.6190002763178,229.59249848420174,Exit code 1
weather-factory,n13-h500,geni,3,monolithic,,,allStrike,500,,13,500,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/weather-factory/testh/rubicon.csv <==
suite,case_id,tool,num_work_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
weather-factory,n13-h1,rubicon,3,allStrike,1,,13,1,ok,4.08526964548e-10,0.38123332103714347,0.011374548156674486,
weather-factory,n13-h2,rubicon,3,allStrike,2,,13,2,ok,5.26200610021e-10,0.4623636146619295,0.011882232447430788,
weather-factory,n13-h3,rubicon,3,allStrike,3,,13,3,ok,6.62865726165e-10,2.1087979999914146,0.00635734426523373,
weather-factory,n13-h4,rubicon,3,allStrike,4,,13,4,ok,7.98774148529e-10,3.7828720492931702,0.04254904630522645,
weather-factory,n13-h5,rubicon,3,allStrike,5,,13,5,ok,9.34936094101e-10,5.675659565022215,0.010001963392197277,
weather-factory,n13-h6,rubicon,3,allStrike,6,,13,6,ok,1.07110123725e-09,6.658949264364007,0.03531412472189199,
weather-factory,n13-h7,rubicon,3,allStrike,7,,13,7,ok,1.20727221136e-09,9.934434516355395,0.10054447670657278,
weather-factory,n13-h8,rubicon,3,allStrike,8,,13,8,ok,1.34344389735e-09,11.826932422389897,0.02138670797865859,
weather-factory,n13-h9,rubicon,3,allStrike,9,,13,9,ok,1.47961582181e-09,12.955397837329656,0.03625274381106509,
weather-factory,n13-h10,rubicon,3,allStrike,10,,13,10,ok,1.61578779544e-09,14.57266381503238,0.052879628486397275,
weather-factory,n13-h20,rubicon,3,allStrike,20,,13,20,ok,2.97750769389e-09,35.18712260166649,0.08483648945421272,
weather-factory,n13-h30,rubicon,3,allStrike,30,,13,30,ok,4.3392275958e-09,66.79343666733864,0.2133940628296316,
weather-factory,n13-h40,rubicon,3,allStrike,40,,13,40,ok,5.70094749585e-09,111.97566759000377,0.36527281628698854,
weather-factory,n13-h50,rubicon,3,allStrike,50,,13,50,ok,7.06266739405e-09,146.87644007538134,0.5298897387945095,
weather-factory,n13-h60,rubicon,3,allStrike,60,,13,60,ok,8.42438729039e-09,184.37594765634276,0.1849433276307036,
weather-factory,n13-h70,rubicon,3,allStrike,70,,13,70,ok,9.78610718488e-09,234.67595216069216,0.5218517399584784,
weather-factory,n13-h80,rubicon,3,allStrike,80,,13,80,ok,1.11478270775e-08,324.3166169653802,0.7687507802094793,
weather-factory,n13-h90,rubicon,3,allStrike,90,,13,90,ok,1.25095469683e-08,385.9882495822773,0.2145367566820877,
weather-factory,n13-h100,rubicon,3,allStrike,100,,13,100,ok,1.38712668572e-08,451.7169438433678,1.0831151464958038,
weather-factory,n13-h200,rubicon,3,allStrike,200,,13,200,timeout,,,0.0,Timed out after 1260 seconds
weather-factory,n13-h300,rubicon,3,allStrike,300,,13,300,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/weather-factory/testh/storm.add.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
weather-factory,n13-h1,storm.add,3,-tm,allStrike,1,,13,1,timeout,,,0.0,Timed out after 1260 seconds
weather-factory,n13-h2,storm.add,3,-tm,allStrike,2,,13,2,failed,,67.40394490899052,0.0,Exit code 1
weather-factory,n13-h3,storm.add,3,-tm,allStrike,3,,13,3,failed,,71.22435658005998,0.0,Exit code 1
weather-factory,n13-h4,storm.add,3,-tm,allStrike,4,,13,4,failed,,58.84879241196904,0.0,Exit code 1
weather-factory,n13-h5,storm.add,3,-tm,allStrike,5,,13,5,failed,,71.0053046119865,0.0,Exit code 1
weather-factory,n13-h6,storm.add,3,-tm,allStrike,6,,13,6,failed,,63.771213112049736,0.0,Exit code 1
weather-factory,n13-h7,storm.add,3,-tm,allStrike,7,,13,7,failed,,79.94125915400218,0.0,Exit code 1
weather-factory,n13-h8,storm.add,3,-tm,allStrike,8,,13,8,failed,,66.82283509802073,0.0,Exit code 1
weather-factory,n13-h9,storm.add,3,-tm,allStrike,9,,13,9,failed,,80.76698080205824,0.0,Exit code 1
weather-factory,n13-h10,storm.add,3,-tm,allStrike,10,,13,10,failed,,76.98221359902527,0.0,Exit code 1
weather-factory,n13-h20,storm.add,3,-tm,allStrike,20,,13,20,failed,,65.34381693601608,0.0,Exit code 1
weather-factory,n13-h30,storm.add,3,-tm,allStrike,30,,13,30,failed,,75.0840273060603,0.0,Exit code 1
weather-factory,n13-h40,storm.add,3,-tm,allStrike,40,,13,40,failed,,68.64143913204316,0.0,Exit code 1
weather-factory,n13-h50,storm.add,3,-tm,allStrike,50,,13,50,failed,,87.5985363899963,0.0,Exit code 1
weather-factory,n13-h60,storm.add,3,-tm,allStrike,60,,13,60,failed,,86.11486519104801,0.0,Exit code 1
weather-factory,n13-h70,storm.add,3,-tm,allStrike,70,,13,70,failed,,67.56777345307637,0.0,Exit code 1
weather-factory,n13-h80,storm.add,3,-tm,allStrike,80,,13,80,failed,,68.30187049601227,0.0,Exit code 1
weather-factory,n13-h90,storm.add,3,-tm,allStrike,90,,13,90,failed,,81.78446294402238,0.0,Exit code 1
weather-factory,n13-h100,storm.add,3,-tm,allStrike,100,,13,100,failed,,70.09542671998497,0.0,Exit code 1
weather-factory,n13-h200,storm.add,3,-tm,allStrike,200,,13,200,failed,,76.31552668800578,0.0,Exit code 1
weather-factory,n13-h300,storm.add,3,-tm,allStrike,300,,13,300,timeout,,,0.0,Timed out after 1260 seconds
weather-factory,n13-h400,storm.add,3,-tm,allStrike,400,,13,400,failed,,68.85836663597729,0.0,Exit code 1
weather-factory,n13-h500,storm.add,3,-tm,allStrike,500,,13,500,failed,,91.69490316999145,0.0,Exit code 1
weather-factory,n13-h600,storm.add,3,-tm,allStrike,600,,13,600,failed,,58.38702314009424,0.0,Exit code 1
weather-factory,n13-h700,storm.add,3,-tm,allStrike,700,,13,700,failed,,80.2263384941034,0.0,Exit code 1
weather-factory,n13-h800,storm.add,3,-tm,allStrike,800,,13,800,failed,,67.37867184297647,0.0,Exit code 1
weather-factory,n13-h900,storm.add,3,-tm,allStrike,900,,13,900,timeout,,,0.0,Timed out after 1260 seconds
weather-factory,n13-h1000,storm.add,3,-tm,allStrike,1000,,13,1000,failed,,74.67966329399496,0.0,Exit code 1


==> tessa/camera-ready/weather-factory/testh/storm.spm.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
weather-factory,n13-h1,storm.spm,3,-tm,allStrike,1,,13,1,ok,4.085269645e-10,141.06717426337613,0.32914570737948295,
weather-factory,n13-h2,storm.spm,3,-tm,allStrike,2,,13,2,ok,5.2620061e-10,143.37421989933742,0.4082996633462283,
weather-factory,n13-h3,storm.spm,3,-tm,allStrike,3,,13,3,ok,6.628657262e-10,143.72623885966217,0.3804921784144313,
weather-factory,n13-h4,storm.spm,3,-tm,allStrike,4,,13,4,ok,7.987741485e-10,144.73172218100322,0.2265953806870662,
weather-factory,n13-h5,storm.spm,3,-tm,allStrike,5,,13,5,ok,9.349360941e-10,144.73915429937188,0.4059884097554941,
weather-factory,n13-h6,storm.spm,3,-tm,allStrike,6,,13,6,ok,1.071101237e-09,144.81942431170805,0.4991666558481027,
weather-factory,n13-h7,storm.spm,3,-tm,allStrike,7,,13,7,ok,1.207272211e-09,145.6694695376403,0.6613054783133736,
weather-factory,n13-h8,storm.spm,3,-tm,allStrike,8,,13,8,ok,1.343443897e-09,145.6490554023379,0.3869806977617766,
weather-factory,n13-h9,storm.spm,3,-tm,allStrike,9,,13,9,ok,1.479615822e-09,145.98370352499964,0.25263183448359033,
weather-factory,n13-h10,storm.spm,3,-tm,allStrike,10,,13,10,ok,1.615787795e-09,146.32650219098045,0.22622035423191098,
weather-factory,n13-h20,storm.spm,3,-tm,allStrike,20,,13,20,ok,2.977507694e-09,150.02146137028467,0.43072200122147264,
weather-factory,n13-h30,storm.spm,3,-tm,allStrike,30,,13,30,ok,4.339227596e-09,153.9484225223617,0.23773612022935772,
weather-factory,n13-h40,storm.spm,3,-tm,allStrike,40,,13,40,ok,5.700947496e-09,156.56117853735728,0.5804150522941223,
weather-factory,n13-h50,storm.spm,3,-tm,allStrike,50,,13,50,ok,7.062667394e-09,159.8526431779998,0.3705580269223846,
weather-factory,n13-h60,storm.spm,3,-tm,allStrike,60,,13,60,ok,8.42438729e-09,163.28814822466424,0.603992553332977,
weather-factory,n13-h70,storm.spm,3,-tm,allStrike,70,,13,70,ok,9.786107185e-09,166.35529934832206,0.5862118783614019,
weather-factory,n13-h80,storm.spm,3,-tm,allStrike,80,,13,80,ok,1.114782708e-08,170.26616473065224,0.47150940705788585,
weather-factory,n13-h90,storm.spm,3,-tm,allStrike,90,,13,90,ok,1.250954697e-08,173.1338383583352,0.6845560523248887,
weather-factory,n13-h100,storm.spm,3,-tm,allStrike,100,,13,100,ok,1.387126686e-08,176.48269944932932,0.3999726154711731,
weather-factory,n13-h200,storm.spm,3,-tm,allStrike,200,,13,200,ok,2.748846564e-08,209.8360718136731,0.9034589643092776,
weather-factory,n13-h300,storm.spm,3,-tm,allStrike,300,,13,300,ok,4.110566425e-08,242.88137275034873,0.13952768772478216,
weather-factory,n13-h400,storm.spm,3,-tm,allStrike,400,,13,400,ok,5.472286266e-08,275.85219758865424,0.43635788230129113,
weather-factory,n13-h500,storm.spm,3,-tm,allStrike,500,,13,500,ok,6.834006089e-08,308.1733884456723,0.37875570602244135,
weather-factory,n13-h600,storm.spm,3,-tm,allStrike,600,,13,600,ok,8.195725894e-08,341.62909803997417,0.894169048938212,
weather-factory,n13-h700,storm.spm,3,-tm,allStrike,700,,13,700,ok,9.55744568e-08,373.7978881903691,0.23293451946542262,
weather-factory,n13-h800,storm.spm,3,-tm,allStrike,800,,13,800,ok,1.091916545e-07,408.4980428313526,0.40298991265424106,
weather-factory,n13-h900,storm.spm,3,-tm,allStrike,900,,13,900,ok,1.22808852e-07,441.00211234165664,0.7860381044291729,
weather-factory,n13-h1000,storm.spm,3,-tm,allStrike,1000,,13,1000,ok,1.364260493e-07,473.1348590723549,0.8890143841813324,


==> tessa/camera-ready/weather-factory/testh/tessa.csv <==
suite,case_id,tool,backend,dtype,num_work_runs,num_timed_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,work_seconds,work_std,load_seconds,compile_seconds,warmup_avg_seconds,measured_avg_seconds,compile_std,warmup_std,measured_std,error_message
weather-factory,n13-h1,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,1,,13,1,ok,4.08526965e-10,13.952329403953627,1.8198273519907768,0.022243234049461446,0.06606181408278644,0.05540628432451437,1.7644210676662624,0.00035848806146532297,0.010489334574344344,0.028388644470159523,0.0,
weather-factory,n13-h2,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,2,,13,2,ok,5.2620061e-10,13.577752216020599,1.6566869523764278,0.1098605152607508,0.06556594907306135,0.054411042015999556,1.6022759103604283,0.00039636401925235987,0.007975795769604499,0.10196038899624514,0.0,
weather-factory,n13-h3,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,3,,13,3,ok,6.62865726e-10,14.027939009014517,1.8320967524001996,0.032266694347207595,0.0674961240729317,0.06082288303878158,1.771273869361418,0.00048111705109477043,0.006277787455326011,0.034916541980547,0.0,
weather-factory,n13-h4,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,4,,13,4,ok,7.98774149e-10,13.848152877064422,1.8174532243671517,0.09887718620908365,0.06423656700644642,0.0532278303289786,1.7642253940381731,0.00053375493735075,0.012606075153897394,0.11032501622924826,0.0,
weather-factory,n13-h5,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,5,,13,5,ok,9.34936094e-10,13.977588788955472,1.829314189652602,0.05679468334655651,0.06508944695815444,0.05818601003071914,1.7711281796218827,0.0006519299931824207,0.012856500873496792,0.04869296637235918,0.0,
weather-factory,n13-h6,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,6,,13,6,ok,1.07110124e-09,14.085188337950967,1.8572749043814838,0.025433938430668424,0.0722766350954771,0.0663493963656947,1.790925508015789,0.0006355600198730826,0.01366258438524158,0.038169031214135736,0.0,
weather-factory,n13-h7,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,7,,13,7,ok,1.20727221e-09,14.408031541039236,1.8947077016734208,0.07769988334840618,0.06471291300840676,0.07624187068237613,1.8184658309910446,0.0007291729561984539,0.0038158223773791296,0.07856655548253916,0.0,
weather-factory,n13-h8,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,8,,13,8,ok,1.3434439e-09,13.922080676071346,1.869986912352033,0.09902531831367963,0.07070647296495736,0.06473401801971097,1.805252894332322,0.0008196260314434767,0.0149754774824659,0.10900249443280002,0.0,
weather-factory,n13-h9,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,9,,13,9,ok,1.47961582e-09,13.523393710027449,1.8379498039915536,0.06715580643080567,0.06552192196249962,0.05699634528718889,1.7809534587043647,0.0008498850511386991,0.018352990662533562,0.051880227241268596,0.0,
weather-factory,n13-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,13,10,ok,1.6157878e-09,14.243558328016661,1.9292740465995546,0.06772056574701697,0.072355424053967,0.07296432298608124,1.8563097236134734,0.0008966479217633605,0.018429320419196517,0.06678601790100225,0.0,
weather-factory,n13-h20,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,20,,13,20,ok,2.97750769e-09,13.794633444980718,1.762536287928621,0.06126990277810721,0.06458108499646187,0.05079937796108425,1.7117369099675368,0.0015672409208491445,0.004676252804297328,0.06234225967151793,0.0,
weather-factory,n13-h30,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,30,,13,30,ok,4.3392276e-09,13.824309352086857,1.824042689637281,0.02473601228007501,0.06479578197468072,0.05900788966876765,1.7650347999685134,0.0021244619274511933,0.009334020831662803,0.015481728684810531,0.0,
weather-factory,n13-h40,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,40,,13,40,ok,5.7009475e-09,14.15331508894451,1.8843201720543827,0.06016183742832904,0.0768122379668057,0.059775206726044416,1.8245449653283383,0.002825814997777343,0.018153521745823978,0.04595883651971859,0.0,
weather-factory,n13-h50,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,50,,13,50,ok,7.06266739e-09,14.236504566972144,1.8818797956531246,0.024538943212022265,0.06745800795033574,0.06914384732954204,1.8127359483235825,0.0034079860197380185,0.01817755761175254,0.041945324332142306,0.0,
weather-factory,n13-h60,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,60,,13,60,ok,8.42438729e-09,14.218266140902415,1.7579347512995203,0.12998378729640347,0.06395237299147993,0.06318065202018867,1.6947540992793317,0.004409356042742729,0.01636295962553352,0.11847996955251697,0.0,
weather-factory,n13-h70,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,70,,13,70,ok,9.78610718e-09,13.711145411012694,1.8485206076099228,0.06663221966197452,0.06741488305851817,0.06398284097667783,1.784537766633245,0.004703463986515999,0.01779284087393798,0.07907727284206044,0.0,
weather-factory,n13-h80,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,80,,13,80,ok,1.11478271e-08,14.294970975024626,1.8478255609904106,0.10580298145359071,0.06860691902693361,0.04783533168180535,1.7999902293086052,0.005463732057251036,0.0005727525446893097,0.10528521754622701,0.0,
weather-factory,n13-h90,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,90,,13,90,ok,1.2509547e-08,14.114134675008245,1.8490923856540273,0.08703104295159741,0.06546698999591172,0.05768464400898665,1.7914077416450407,0.006077291094698012,0.011812794172458431,0.09814843632136878,0.0,
weather-factory,n13-h100,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,100,,13,100,ok,1.38712669e-08,14.031889518955722,1.8503861776165043,0.022103896459796078,0.0648652189411223,0.04898751464982828,1.801398662966676,0.006730722030624747,0.0008154883074409336,0.021662060833182936,0.0,
weather-factory,n13-h200,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,200,,13,200,ok,2.74884656e-08,14.405071947025135,1.8677274426833417,0.05825520533781712,0.06724223704077303,0.04366604964404056,1.824061393039301,0.012787504936568439,0.005659207019389384,0.06107561830492923,0.0,
weather-factory,n13-h300,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,300,,13,300,ok,4.11056642e-08,14.25603505410254,1.8599344360797356,0.03242076473192312,0.06739250000100583,0.05756335837456087,1.8023710777051747,0.01948494801763445,0.009983990687561327,0.04226908529507309,0.0,
weather-factory,n13-h400,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,400,,13,400,ok,5.47228627e-08,14.09911682503298,1.8253682090047125,0.06223914425116303,0.06543087097816169,0.05867122133107235,1.7666969876736403,0.0264398519648239,0.004912813038650338,0.057672443941967584,0.0,
weather-factory,n13-h500,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,500,,13,500,ok,6.83400609e-08,14.22919749096036,1.9334139983014513,0.04069092329987131,0.06856134010013193,0.06022469233721495,1.8731893059642364,0.032073974958620965,0.003239894067778343,0.043858330202280006,0.0,
weather-factory,n13-h600,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,600,,13,600,ok,8.19572589e-08,14.241030861972831,1.8745882066044335,0.01004770930277072,0.06450232304632664,0.05718901730142534,1.8173991893030081,0.03935728094074875,0.01599886713525913,0.0070150776057521765,0.0,
weather-factory,n13-h700,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,700,,13,700,ok,9.55744568e-08,14.585356159950607,1.9409738163618993,0.0601648726006946,0.06560995301697403,0.059789276022153594,1.8811845403397456,0.046398276928812265,0.00988579105929154,0.057186316078207185,0.0,
weather-factory,n13-h800,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,800,,13,800,ok,1.09191654e-07,14.349665508023463,1.856638214007641,0.09484739087911295,0.06655281595885754,0.06888670897266518,1.7877515050349757,0.052910518017597497,0.01636905641865401,0.10997884504547947,0.0,
weather-factory,n13-h900,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,900,,13,900,ok,1.22808852e-07,14.137259977986105,1.9211577320238575,0.017203566990212523,0.06470446696039289,0.05876192966631303,1.8623958023575444,0.05764011200517416,0.005155951932463195,0.018318797751477402,0.0,
weather-factory,n13-h1000,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,1000,,13,1000,ok,1.36426049e-07,14.207830491941422,1.8571427759792034,0.03689301796982904,0.07116141903679818,0.05104577630603065,1.8060969996731728,0.06575481104664505,0.004292507684310578,0.03393515812337718,0.0,


==> tessa/camera-ready/weather-factory/testn/geni.csv <==
suite,case_id,tool,num_work_runs,geni_mode,pr0,pr1,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
weather-factory,n2-h10,geni,3,monolithic,0.18405893968260573,0.8159410603173942,allStrike,10,,2,10,ok,0.18405893968260573,0.2236049339796106,0.02703731116533505,
weather-factory,n7-h10,geni,3,monolithic,6.763643872268095e-05,0.9999323635612771,allStrike,10,,7,10,ok,6.763643872268095e-05,0.39246528370616335,0.0409763632808485,
weather-factory,n8-h10,geni,3,monolithic,1.2988632130162898e-05,0.99998701136787,allStrike,10,,8,10,ok,1.2988632130162898e-05,0.6080006939979891,0.022181026090692096,
weather-factory,n9-h10,geni,3,monolithic,2.518555746625801e-06,0.9999974814442534,allStrike,10,,9,10,ok,2.518555746625801e-06,1.089847381071498,0.07762820157324292,
weather-factory,n10-h10,geni,3,monolithic,3.9935486778337335e-07,0.999999600645132,allStrike,10,,10,10,ok,3.9935486778337335e-07,2.234301135332013,0.0589596948463691,
weather-factory,n11-h10,geni,3,monolithic,6.353660432399856e-08,0.9999999364633959,allStrike,10,,11,10,ok,6.353660432399856e-08,4.864018250722438,0.23676426552914828,
weather-factory,n12-h10,geni,3,monolithic,1.0142438878991318e-08,0.9999999898575611,allStrike,10,,12,10,ok,1.0142438878991318e-08,11.057601229365295,0.3270133257717199,
weather-factory,n13-h10,geni,3,monolithic,1.6157877954352567e-09,0.9999999983842119,allStrike,10,,13,10,ok,1.6157877954352567e-09,24.678296593328316,0.2867530560653015,
weather-factory,n15-h10,geni,3,monolithic,4.1234904405330846e-11,0.9999999999587651,allStrike,10,,15,10,ok,4.1234904405330846e-11,127.89321207200798,2.612257227789045,
weather-factory,n16-h10,geni,3,monolithic,6.321378918929617e-12,0.9999999999936786,allStrike,10,,16,10,ok,6.321378918929617e-12,292.2004896554475,1.5076151375421216,
weather-factory,n17-h10,geni,3,monolithic,1.080874700537274e-12,0.9999999999989191,allStrike,10,,17,10,ok,1.080874700537274e-12,653.2700944143193,5.973566070316981,
weather-factory,n18-h10,geni,3,monolithic,,,allStrike,10,,18,10,timeout,,,0.0,Timed out after 1260 seconds
weather-factory,n19-h10,geni,3,monolithic,,,allStrike,10,,19,10,timeout,,,0.0,Timed out after 1260 seconds
weather-factory,n20-h10,geni,3,monolithic,,,allStrike,10,,20,10,failed,,0.23530779592692852,0.0,Exit code 1
weather-factory,n21-h10,geni,3,monolithic,,,allStrike,10,,21,10,failed,,0.25555735104717314,0.0,Exit code 1
weather-factory,n22-h10,geni,3,monolithic,,,allStrike,10,,22,10,failed,,0.3101987410336733,0.0,Exit code 1
weather-factory,n23-h10,geni,3,monolithic,,,allStrike,10,,23,10,failed,,0.2424419210292399,0.0,Exit code 1


==> tessa/camera-ready/weather-factory/testn/rubicon.csv <==
suite,case_id,tool,num_work_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
weather-factory,n2-h10,rubicon,3,allStrike,10,,2,10,ok,0.184058939683,0.3699940809747204,0.014056962393764126,
weather-factory,n7-h10,rubicon,3,allStrike,10,,7,10,ok,6.76364387227e-05,0.4322501593657459,0.009771811507919547,
weather-factory,n8-h10,rubicon,3,allStrike,10,,8,10,ok,1.29886321302e-05,0.5036705066837991,0.03452905907634543,
weather-factory,n9-h10,rubicon,3,allStrike,10,,9,10,ok,2.51855574663e-06,0.74089197065526,0.029740228999551567,
weather-factory,n10-h10,rubicon,3,allStrike,10,,10,10,ok,3.99354867783e-07,1.3594745370016124,0.008235817089988214,
weather-factory,n11-h10,rubicon,3,allStrike,10,,11,10,ok,6.3536604324e-08,2.7326479270122945,0.020783677675747604,
weather-factory,n12-h10,rubicon,3,allStrike,10,,12,10,ok,1.0142438879e-08,5.999142065333824,0.07842633679076946,
weather-factory,n13-h10,rubicon,3,allStrike,10,,13,10,ok,1.61578779544e-09,14.59492313299173,0.10138113328173592,
weather-factory,n15-h10,rubicon,3,allStrike,10,,15,10,ok,4.12349044053e-11,104.61402534064837,0.32765802205658573,
weather-factory,n16-h10,rubicon,3,allStrike,10,,16,10,ok,6.32137891893e-12,395.5799875269877,1.6200407102580134,


==> tessa/camera-ready/weather-factory/testn/storm.add.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
weather-factory,n2-h10,storm.add,3,-tm,allStrike,10,,2,10,ok,0.1840589397,0.09846180099217842,0.003999790863882038,
weather-factory,n7-h10,storm.add,3,-tm,allStrike,10,,7,10,ok,6.763643872e-05,1.0463975600044553,0.048593735721826375,
weather-factory,n8-h10,storm.add,3,-tm,allStrike,10,,8,10,ok,1.298863213e-05,1.0883797546460603,0.020367958585317317,
weather-factory,n9-h10,storm.add,3,-tm,allStrike,10,,9,10,ok,2.518555747e-06,1.7392822159454226,0.060293792457206466,
weather-factory,n10-h10,storm.add,3,-tm,allStrike,10,,10,10,ok,3.993548678e-07,5.103625580319203,0.08392286531311716,
weather-factory,n11-h10,storm.add,3,-tm,allStrike,10,,11,10,ok,6.353660432e-08,24.766231455646146,0.061671269433305684,
weather-factory,n12-h10,storm.add,3,-tm,allStrike,10,,12,10,failed,,87.59155067009851,0.0,Exit code 1
weather-factory,n13-h10,storm.add,3,-tm,allStrike,10,,13,10,failed,,91.47693616198376,0.0,Exit code 1
weather-factory,n15-h10,storm.add,3,-tm,allStrike,10,,15,10,failed,,75.70651186001487,0.0,Exit code 1
weather-factory,n16-h10,storm.add,3,-tm,allStrike,10,,16,10,failed,,80.12191284506116,0.0,Exit code 1


==> tessa/camera-ready/weather-factory/testn/storm.spm.csv <==
suite,case_id,tool,num_work_runs,storm_extra_args,property,horizon,constants,N,H,status,probability,elapsed_seconds,elapsed_std,error_message
weather-factory,n2-h10,storm.spm,3,-tm,allStrike,10,,2,10,ok,0.1840589397,0.06221851101145148,0.006052810852273336,
weather-factory,n7-h10,storm.spm,3,-tm,allStrike,10,,7,10,ok,6.763643872e-05,0.09279553731903434,0.009857405983517007,
weather-factory,n8-h10,storm.spm,3,-tm,allStrike,10,,8,10,ok,1.298863213e-05,0.19040084234438837,0.0021198689941109897,
weather-factory,n9-h10,storm.spm,3,-tm,allStrike,10,,9,10,ok,2.518555747e-06,0.5954147066610554,0.006660808176464089,
weather-factory,n10-h10,storm.spm,3,-tm,allStrike,10,,10,10,ok,3.993548678e-07,2.2642303770019985,0.0033770202831795494,
weather-factory,n11-h10,storm.spm,3,-tm,allStrike,10,,11,10,ok,6.353660432e-08,9.115554857339399,0.01801225255820351,
weather-factory,n12-h10,storm.spm,3,-tm,allStrike,10,,12,10,ok,1.014243888e-08,38.10992802264324,0.0778491183681731,
weather-factory,n13-h10,storm.spm,3,-tm,allStrike,10,,13,10,ok,1.615787795e-09,157.9891196343427,0.6586556012056856,
weather-factory,n15-h10,storm.spm,3,-tm,allStrike,10,,15,10,timeout,,,0.0,Timed out after 1260 seconds
weather-factory,n16-h10,storm.spm,3,-tm,allStrike,10,,16,10,timeout,,,0.0,Timed out after 1260 seconds


==> tessa/camera-ready/weather-factory/testn/tessa.csv <==
suite,case_id,tool,backend,dtype,num_work_runs,num_timed_runs,property,horizon,constants,N,H,status,probability,elapsed_seconds,work_seconds,work_std,load_seconds,compile_seconds,warmup_avg_seconds,measured_avg_seconds,compile_std,warmup_std,measured_std,error_message
weather-factory,n2-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,2,10,ok,0.18405894,5.428592658019625,0.5157500956362734,0.03604026311740278,0.06045315193478018,0.019570053671486676,0.49618004196478677,0.000390502973459661,0.007973179637548008,0.043870617284198894,0.0,
weather-factory,n7-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,7,10,ok,6.76364387e-05,9.207960056955926,1.1279232342882703,0.05331137120733063,0.06994592607952654,0.046050616966870926,1.0818726173213993,0.0004979619989171624,0.005062536409277964,0.057037416928179055,0.0,
weather-factory,n8-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,8,10,ok,1.29886321e-05,9.84273460903205,1.2130267383375515,0.05125077350761012,0.0665390680078417,0.035546023321027555,1.177480715016524,0.000481868046335876,0.01029209963990721,0.06118255379094683,0.0,
weather-factory,n9-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,9,10,ok,2.51855575e-06,10.353971033007838,1.2734219613485038,0.09914438111397485,0.06687434704508632,0.033552311011590064,1.2398696503369138,0.0005037739174440503,0.00488478034892799,0.10324961180213796,0.0,
weather-factory,n10-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,10,10,ok,3.99354868e-07,11.04465249599889,1.4480832250167925,0.1003667806949917,0.06840673205442727,0.040607394689383604,1.407475830327409,0.0005828440189361572,0.011462884189912004,0.08934494298865386,0.0,
weather-factory,n11-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,11,10,ok,6.35366043e-08,11.915938943973742,1.5703282886339973,0.0408478345828465,0.06830310798250139,0.06127370032481849,1.5090545883091788,0.0005802089581266046,0.00513086864712272,0.03716773832264182,0.0,
weather-factory,n12-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,12,10,ok,1.01424389e-08,12.949406996020116,1.610126100325336,0.12329018772033071,0.06947878701612353,0.04614717602574577,1.5639789242995903,0.0005856120260432363,0.00041493300727141636,0.12365689447528597,0.0,
weather-factory,n13-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,13,10,ok,1.6157878e-09,13.652112950920127,1.7831949366567035,0.14149521451373723,0.07217060297261924,0.047173321014270186,1.7360216156424333,0.0008812729502096772,0.009410757021600493,0.14142167343192802,0.0,
weather-factory,n15-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,15,10,ok,4.12349044e-11,16.381235743989237,2.286926169957345,0.022682820197939633,0.07183976494707167,0.05977786933848014,2.2271483006188646,0.0011634650873020291,0.002144364560233585,0.02461075167388334,0.0,
weather-factory,n16-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,16,10,ok,6.32137892e-12,18.49415457888972,2.5691195972807086,0.10240795261338764,0.07373997895047069,0.07300386030692607,2.4961157369737825,0.0017398439813405275,0.014284595000670322,0.11259170009822256,0.0,
weather-factory,n17-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,17,10,ok,1.0808747e-12,20.60786436207127,2.9667139943145835,0.02850925311091354,0.07449227792676538,0.08443915067861478,2.882274843635969,0.0026515719946473837,0.04305703974164193,0.022007089917367932,0.0,
weather-factory,n18-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,18,10,ok,1.58372813e-13,23.131650491966866,3.355156377229529,0.1057911775958933,0.07457231893204153,0.07282684328189741,3.2823295339476317,0.005521937971934676,0.023027014051233235,0.08973469775923083,0.0,
weather-factory,n19-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,19,10,ok,2.24143857e-14,28.013478280976415,4.189905620412901,0.07994163253645234,0.07455049897544086,0.10651612371051063,4.083389496702391,0.012179134995676577,0.03561917998924648,0.04467842152808867,0.0,
weather-factory,n20-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,20,10,ok,3.44194756e-15,34.8767336809542,5.2079996063063545,0.13392301748341404,0.07809679803904146,0.08527435828000307,5.122725248026351,0.028582244995050132,0.017628460738156316,0.15154412373578294,0.0,
weather-factory,n21-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,21,10,ok,5.69946383e-16,60.0363005050458,9.466882798355073,0.24596297984227355,0.07766787800937891,0.09800673769010852,9.368876060664965,0.06253482808824629,0.037684195982369134,0.2391026283574482,0.0,
weather-factory,n22-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,22,10,ok,8.59293613e-17,99.89229786896612,16.088596958705846,0.04593290313328163,0.0789631080115214,0.12543466636755815,15.963162292338287,0.13085500500164926,0.004874251169595559,0.041328807845353865,0.0,
weather-factory,n23-h10,tessa.jax-cuda-0,jax:cuda:0,float64,3,1,allStrike,10,,23,10,ok,1.3725501e-17,180.41640107298736,29.326589442285087,0.2201759689301543,0.08539638202637434,0.14478123129811138,29.181808210986976,0.26640775601845235,0.04100085196378463,0.18327874203586697,0.0,

